Correlating Theory and Practice in Finding Clubs and Plexes

Finding large "cliquish" subgraphs is a classic NP-hard graph problem. In this work, we focus on finding maximum $s$-clubs and $s$-plexes, i.e., graphs of diameter $s$ and graphs where each vertex is adjacent to all but $s$ vertices. Preprocessing based on Turing kernelization is a standard tool to tackle these problems, especially on sparse graphs. We provide a new parameterized analysis for the Turing kernelization and demonstrate their usefulness in practice. Moreover, we provide evidence that the new theoretical bounds indeed better explain the observed running times than the existing theoretical running time bounds. To this end, we suggest a general method to compare how well theoretical running time bounds fit to measured running times.

==> change.txt <==
diff --git a/latex/ming-gap.tex b/latex/ming-gap.tex
index 80fec99..bf721d0 100644
--- a/latex/ming-gap.tex
+++ b/latex/ming-gap.tex
@@ -449,13 +449,13 @@ Again, we can replace every oracle call with a brute-force algorithm.
 The input to every oracle call has at most $d_2 + 1$ vertices and hence there are $2^{d_2 + 1}$ subsets.
 Moreover, for every subset, it takes $\bigO(d_2^2)$ time to determine whether it is an $s$-plex, resulting an algorithm running in $\bigO(2^{d_2} d_2^2)$ time.
 As in \Cref{ssec:theory:clique}, we can also refine the algorithm substituting for the oracle using the parameter $d_2 - k + 1$.
-To that end, we solve the $\textsc{Deletion to $s$-Plex}$ problem:
-Given a graph $G$ and an integer $\ell$, the task is to find a set of at most $\ell$ vertices whose deletion results in an $s$-plex.
-There is a simple $\bigO((s + 1)^{\ell} n^2)$-time algorithm for this problem.
+To that end, we solve the $\textsc{Deletion to $s$-Plex}$ problem.
+Given a graph $G$ and an integer $\ell$, the task is to find a set of at most $\ell$ vertices whose deletion results in an $s$-plex:
+There is a simple $\bigO((s + 1)^{\ell} n^2)$-time algorithm for this problem:
 If $G$ is an $s$-plex and $\ell \ge 0$, then we have a yes-instance at hand.
 Otherwise there exist a vertex $v$ and $s$ vertices nonadjacent to $v$.
 If $\ell = 0$, then we can conclude that there is no solution.
-If $\ell \ge 1$, then we recursively solve $s$ instances $(G - v, \ell - 1)$ and $(G - u, \ell - 1)$ where $u$ is one of $s - 1$ vertices nonadjacent to $v$.
+If $\ell \ge 1$, then we recursively solve $s$ instances $(G - v, \ell - 1)$ and $(G - u, \ell - 1)$ where $u$ is one of $s$ vertices nonadjacent to $v$.
 Since it takes $\bigO(n^2)$ time to check if the graph is an $s$-plex, this algorithm runs in $\bigO((s + 1)^\ell \cdot n^2)$ time.
 Since we need to solve this problem on $G[Q_x[v]]$ with $\ell := |Q_x[v]| - k \le d_2 - k + 1$, we obtain:
 
@@ -469,7 +469,7 @@ We remark that for very small $s$, the first term $s^2 n^{2s - 1}$ can ignored i
 
 In this section we present the results of our computational experiments for \textsc{$s$-Club} and \textsc{$s$-Plex} for $s \in \{2,3\}$ on a large dataset of real-world graphs.
 We did not optimize every aspect of the implementations as our goal is to investigate the effect of Turing kernelization and the extend to which our theoretical findings are reflected on the running time (this is discussed in in \cref{sec:cor}).
-In fact, we even ``cheat'' by providing one solver with the actual optimal solution value to analyze the effect on running times.
+In fact, we even ``cheat'' by providing one solver with the actual optimal solution value to analyze the effect on running times.\todo{not clear why we cheat}
 We will see, that the Turing kernelization (without cheating) is quite beneficial for \textsc{$s$-Club} but for \textsc{$s$-Plex} the situation is not as clear.
 
 \subsection{Setup}
@@ -480,7 +480,7 @@ The program that was used to build the ILP models was implemented in C++ and com
 
 \paragraph{Dataset.}
 The static graphs from the Network Repository \cite{NetRepo} were used for all experiments.
-Graphs for which at least one solver configuration timed out, ran out of memory, or completed in less than 0.05 seconds were omitted, in the latter case due to small running time measurements being affected much more from random noise in the measurements.
+Graphs for which at least one solver configuration timed out, ran out of memory, or completed in less than 0.05 seconds were omitted, 
 % being less reliable, because of the relatively small precision of the unix time command and some noise in the measurements.
 The resulting dataset consists of 245 graphs, with 1093 vertices on average.
 
@@ -488,8 +488,8 @@ The resulting dataset consists of 245 graphs, with 1093 vertices on average.
 We used an ILP solver as oracle for \textsc{$s$-Club} and \textsc{$s$-Plex} in the Turing kernelization.
 
 
-\paragraph{ILP formulations}
-For \textsc{$s$-Plex} we used a straight-froward formulation with~$\bigO(n)$ variables and constraints and $\bigO(n+m)$ non-zeroes.
+\paragraph{ILP formulations.}
+For \textsc{$s$-Plex} we used a straight-froward formulation with~$\bigO(n)$ variables and constraints and $\bigO(n+m)$ non-zeroes in the constraint matrix.
 % 
 \begin{align*}
 % 	\tag*{\text{\textsc{$s$-Plex} ILP formulation:}}\\
@@ -554,7 +554,7 @@ where $E_{uv} = \{ \{p,q\} \in E \mid p \in N(u) \setminus N(v), q \in N(v) \set
 
 \paragraph{Solver variants.}
 We tested several different approaches of using these ILP models to reflect the various stages of the concepts in \cref{sec:theory}.
-To his end, we use four different solver configurations, namely \texttt{noTK, hint, default} and \texttt{full} (described below).
+To this end, we use four different solver configurations, namely \texttt{noTK, hint, default} and \texttt{full} (described below).
 We will refer to, for example, \texttt{2club\_noTK} as the benchmark results of the \texttt{noTK} solver configuration on the \textsc{2-Club} problem.
 
 
@@ -580,7 +580,7 @@ The \texttt{default} variant uses the Turing kernel approach in combination with
 It uses the maximum solution size of already solved ILPs as a lower bound on the global solution size, which is used in adding a constraint to the ILPs enforcing that the solution has to be larger than the current lower bound. 
 % \todo{from here till the end of paragraph is not very important}
 The order in which the ILPs are solved can therefore have an impact on the overall running time.
-We did not analyze this effect and used the 2/3-degeneracy ordering.
+We did not analyze this effect and used a fixed 2/3-degeneracy ordering.
 
 We also simulated the effect of having access to a heuristic giving lower upper bounds.
 To this end, a constraint was added to each ILP model in the Turing kernels, which enforced that the solution size to the Turing kernel is at least the size of the global solution size for the entire graph.
@@ -610,7 +610,7 @@ In \cref{tab:avg_runtime} we summarize the average running time of the different
 	    every last row/.style ={after row=\bottomrule}]{\data}
 	\label{tab:avg_runtime}
 \end{table}
-The approach without Turing kernels is significantly slower for $2$- and $3$-\textsc{Club} (more than a factor of 10 on average) but not so much for $2$- and $3$-\textsc{Plex}.
+The approach without Turing kernels is significantly slower for $2$- and $3$-\textsc{Club} (more than a factor of 10 on average) but not as much for $2$- and $3$-\textsc{Plex}.
 This can also be seen in the detailed comparisons in \cref{fig:compare-running-times}.
 % , possibly because the size of the ILP is polynomial in the graph size, whereas for $s$-plex it is linear.
 \newcommand{\compareMarkers}{


==> data/2club-comparison.csv <==
,instance,n,gdegen,solution,runtime_default,runtime_notk,runtime_hint,runtime_full
0,bio-celegans,453.0,238.0,238.0,1.82,2.9299999999999997,0.11,9.129999999999999
1,bio-celegans-dir,453.0,238.0,238.0,1.8,4.77,0.12,12.469999999999999
2,bn-macaque-rhesus_brain_1,242.0,131.0,114.0,4.589999999999999,0.79,2.5999999999999996,7.319999999999999
3,c-fat200-5,200.0,142.0,87.0,0.9,6.5,0.7100000000000001,3.1799999999999997
4,c-fat500-5,500.0,155.0,96.0,1.38,94.41000000000001,1.05,3.6199999999999997
5,aves-wildbird-network,202.0,118.0,117.0,1.21,0.56,0.22000000000000003,4.23
6,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,2.3699999999999997,0.39,4.289999999999998
7,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,2.3699999999999997,0.39,4.52
8,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,2.3699999999999997,0.5,4.289999999999998
9,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,2.3699999999999997,0.5,4.52
10,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,1.93,0.39,4.289999999999998
11,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,1.93,0.39,4.52
12,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,1.93,0.5,4.289999999999998
13,copresence-InVS15,219.0,216.0,216.0,0.45000000000000007,1.93,0.5,4.52
14,copresence-InVS15,219.0,216.0,216.0,0.56,2.3699999999999997,0.39,4.289999999999998
15,copresence-InVS15,219.0,216.0,216.0,0.56,2.3699999999999997,0.39,4.52
16,copresence-InVS15,219.0,216.0,216.0,0.56,2.3699999999999997,0.5,4.289999999999998
17,copresence-InVS15,219.0,216.0,216.0,0.56,2.3699999999999997,0.5,4.52
18,copresence-InVS15,219.0,216.0,216.0,0.56,1.93,0.39,4.289999999999998
19,copresence-InVS15,219.0,216.0,216.0,0.56,1.93,0.39,4.52
20,copresence-InVS15,219.0,216.0,216.0,0.56,1.93,0.5,4.289999999999998
21,copresence-InVS15,219.0,216.0,216.0,0.56,1.93,0.5,4.52
22,ia-enron-employees,150.0,91.0,79.0,0.99,0.23,0.47000000000000003,1.61
23,econ-wm1,258.0,109.0,107.0,1.27,1.08,0.22,4.409999999999999
24,econ-wm2,257.0,109.0,107.0,0.91,1.54,0.08,4.199999999999999
25,econ-wm3,257.0,108.0,107.0,0.56,1.12,0.11,2.44
26,email-dnc-corecipient,906.0,369.0,369.0,12.36,48.339999999999996,0.3,70.30000000000001
27,ia-dnc-corecipient,906.0,369.0,369.0,12.2,43.26,0.3,61.519999999999996
28,CAG_mat364,364.0,222.0,222.0,2.27,7.88,0.21000000000000002,27.49
29,Chebyshev1,261.0,261.0,261.0,0.12,0.12,0.13,5.089999999999998
30,D_11,457.0,114.0,48.0,6.21,67.55000000000001,8.84,57.15
31,D_5,431.0,73.0,65.0,1.07,2.0999999999999996,0.55,4.52
32,EVA,7253.0,553.0,553.0,0.58,1699.52,0.5,55.68
33,Erdos971,433.0,47.0,42.0,0.29000000000000004,3.3299999999999996,0.23,1.34
34,Erdos981,445.0,48.0,43.0,0.44,2.69,0.28,1.54
35,Erdos991,454.0,49.0,43.0,0.37000000000000005,2.2699999999999996,0.27,1.74
36,G11,800.0,13.0,5.0,0.26,125.37,0.41000000000000003,0.39
37,G12,800.0,13.0,5.0,0.39,136.07999999999998,0.43,0.45
38,G13,800.0,13.0,5.0,0.36000000000000004,343.82,0.30000000000000004,0.45
39,G32,2000.0,13.0,5.0,0.6900000000000001,840.09,0.9400000000000001,1.1300000000000001
40,G33,2000.0,13.0,5.0,0.77,862.81,0.81,1.06
41,G34,2000.0,13.0,5.0,0.7100000000000001,1284.75,0.7000000000000001,1.18
42,GL6_D_10,340.0,86.0,42.0,2.4899999999999998,5.18,3.1199999999999997,23.030000000000005
43,IG5-8,288.0,65.0,58.0,0.7100000000000001,1.74,0.61,2.4099999999999997
44,L,956.0,8.0,5.0,0.32,216.35999999999999,0.38,0.48000000000000004
45,Maragal_2,549.0,147.0,140.0,6.789999999999999,11.49,3.07,37.57
46,TF10,107.0,41.0,24.0,0.32,1.45,0.13,1.02
47,TF11,236.0,71.0,26.0,2.8899999999999997,32.269999999999996,2.0899999999999994,18.97000000000001
48,Trec9,201.0,126.0,101.0,4.559999999999998,0.47000000000000003,2.5599999999999996,10.95
49,Trefethen_150,150.0,50.0,15.0,0.66,8.059999999999999,0.68,0.99
50,abb313,313.0,38.0,33.0,0.49,1.43,0.25,1.3
51,arenas-jazz,198.0,110.0,103.0,1.5,0.73,0.63,4.139999999999998
52,arenas-meta,453.0,238.0,238.0,1.86,7.2299999999999995,0.12,8.78
53,bcsstk04,132.0,69.0,60.0,0.21000000000000002,0.4,0.17000000000000004,0.86
54,bcsstk06,420.0,39.0,28.0,0.36000000000000004,22.790000000000003,0.33,1.02
55,bcsstk07,420.0,39.0,28.0,0.38,13.42,0.34,1.28
56,bcsstk08,1071.0,339.0,339.0,15.499999999999998,38.62,0.24000000000000002,79.18000000000004
57,bcsstk10,1086.0,33.0,27.0,0.91,332.44,0.7300000000000001,2.28
58,bcsstk11,1473.0,39.0,33.0,1.09,2682.8100000000004,1.19,4.01
59,bcsstk12,1473.0,39.0,33.0,1.1400000000000001,2656.670000000001,1.05,5.17
60,bcsstk19,817.0,15.0,11.0,0.28,65.09,0.43,0.51
61,bcsstk26,1922.0,42.0,36.0,0.27,849.77,0.12,2.7099999999999995
62,bcsstk34,588.0,86.0,54.0,2.7499999999999996,153.42,4.68,12.409999999999998
63,bcsstm07,420.0,37.0,26.0,0.67,25.040000000000003,0.36000000000000004,0.93
64,bcsstm10,1086.0,33.0,27.0,1.72,348.78,0.7000000000000001,1.71
65,bcsstm12,1473.0,26.0,24.0,0.63,736.04,0.32000000000000006,1.68
66,bcsstm13,691.0,89.0,72.0,5.66,26.01,3.0799999999999996,15.739999999999998
67,bcsstm34,588.0,90.0,54.0,2.9199999999999995,193.95999999999998,4.5200000000000005,8.139999999999999
68,bfwb398,398.0,17.0,13.0,0.20000000000000004,9.94,0.22000000000000003,0.47000000000000003
69,bfwb782,782.0,19.0,13.0,0.49,136.38,0.77,0.85
70,bibd_12_4,495.0,206.0,52.0,40.199999999999996,1129.34,43.83,51.699999999999996
71,bibd_9_5,126.0,121.0,85.0,1.49,0.07999999999999999,1.32,1.94
72,bp_0,822.0,266.0,266.0,0.73,10.24,0.09999999999999999,6.069999999999999
73,bp_200,822.0,283.0,283.0,1.22,13.08,0.13999999999999999,7.789999999999999
74,bp_400,822.0,295.0,295.0,1.43,11.73,0.11,9.34
75,bp_600,822.0,302.0,302.0,1.74,10.66,0.11,16.830000000000002
76,bwm2000,2000.0,5.0,4.0,0.42000000000000004,484.11,0.45,0.8200000000000001
77,c-18,2169.0,170.0,170.0,0.25,87.64000000000003,0.09000000000000001,5.639999999999998
78,c-19,2327.0,362.0,362.0,2.5599999999999996,242.19,0.23,31.970000000000006
79,c-22,3792.0,208.0,208.0,2.9499999999999997,487.59999999999997,0.13,36.309999999999995
80,ca-GrQc,5241.0,82.0,82.0,0.29,482.48,0.12,5.22
81,cage7,340.0,27.0,22.0,0.25,1.26,0.19000000000000003,0.52
82,cage8,1015.0,52.0,18.0,1.76,1293.2,2.17,3.07
83,can_1054,1054.0,37.0,35.0,0.61,175.82,0.2,2.63
84,can_1072,1072.0,37.0,35.0,0.79,166.60999999999999,0.15000000000000002,4.089999999999998
85,can_838,838.0,37.0,32.0,0.77,96.34,0.68,3.3
86,cavity01,317.0,77.0,62.0,0.66,3.1799999999999997,0.67,1.6
87,cavity03,317.0,77.0,62.0,0.56,3.23,0.41000000000000003,2.65
88,cavity05,1182.0,78.0,62.0,3.9699999999999998,1730.58,5.6,10.74
89,cavity06,1182.0,78.0,62.0,4.159999999999998,1785.9,6.59,10.6
90,cavity07,1182.0,78.0,62.0,4.3,1790.44,6.609999999999999,15.93
91,cavity08,1182.0,78.0,62.0,4.64,1810.12,3.9699999999999998,10.68
92,cavity09,1182.0,78.0,62.0,4.169999999999998,1817.4,3.9199999999999995,10.690000000000001
93,cdde1,961.0,7.0,5.0,0.4,211.82,0.34,0.67
94,cdde2,961.0,7.0,5.0,0.34,218.45,0.46,0.5
95,cdde3,961.0,7.0,5.0,0.35000000000000003,217.78,0.43,0.47000000000000003
96,cdde4,961.0,7.0,5.0,0.36000000000000004,243.25,0.39,0.49
97,cdde5,961.0,7.0,5.0,0.4,217.32999999999998,0.37000000000000005,0.54
98,cdde6,961.0,7.0,5.0,0.34,248.91,0.54,0.46
99,celegans_metabolic,453.0,238.0,238.0,1.6500000000000001,4.93,0.12,10.379999999999999
100,ch6-6-b1,450.0,49.0,28.0,0.45,13.5,0.5,1.24
101,ch7-6-b1,630.0,60.0,33.0,0.6900000000000001,67.43,0.61,2.2199999999999998
102,ch7-7-b1,882.0,72.0,39.0,1.22,323.67,1.22,3.9599999999999995
103,ch7-8-b1,1176.0,83.0,45.0,2.05,1487.09,2.0399999999999996,8.009999999999998
104,circuit204,1020.0,26.0,22.0,0.42000000000000004,248.45999999999998,0.33,1.32
105,cryg2500,2500.0,7.0,6.0,1.05,1116.56,0.92,1.97
106,diag,2559.0,7.0,5.0,0.39,1016.53,0.41000000000000003,1.04
107,dw1024,2048.0,12.0,9.0,0.67,101.04,0.08999999999999998,1.11
108,dw2048,2048.0,12.0,9.0,0.66,100.28,0.08,1.17
109,dwg961a,705.0,7.0,5.0,0.25,124.63000000000001,0.28,0.32
110,dwg961b,961.0,24.0,19.0,0.73,216.70999999999998,0.7100000000000001,1.28
111,dwt_1005,1005.0,30.0,27.0,0.24000000000000002,19.520000000000003,0.08999999999999998,0.9
112,dwt_1007,1007.0,13.0,10.0,0.54,329.75,0.56,0.77
113,dwt_1242,1242.0,16.0,12.0,0.48000000000000004,544.4,0.56,0.86
114,dwt_193,193.0,39.0,30.0,0.21000000000000002,1.36,0.24000000000000002,0.8300000000000001
115,dwt_503,503.0,28.0,25.0,0.28,18.16,0.21000000000000002,0.7000000000000001
116,dwt_607,607.0,20.0,14.0,0.36000000000000004,29.460000000000008,0.24000000000000002,0.54
117,dwt_758,758.0,13.0,11.0,0.33,32.519999999999996,0.29000000000000004,0.61
118,dwt_878,878.0,13.0,10.0,0.56,208.98,0.46,0.81
119,dwt_992,992.0,26.0,18.0,0.9600000000000001,221.66,0.8200000000000001,1.68
120,ego-facebook,2888.0,770.0,770.0,1.49,397.49,0.7400000000000001,229.59
121,ex21,656.0,77.0,62.0,1.59,62.35,1.58,5.5699999999999985
122,ex22,839.0,71.0,62.0,0.52,110.26,0.43000000000000005,3.6599999999999997
123,ex23,1409.0,82.0,69.0,4.639999999999998,2325.440000000001,4.889999999999998,15.43
124,ex25,848.0,77.0,62.0,2.28,142.68999999999994,2.01,6.04
125,filter2D,1668.0,12.0,9.0,0.41000000000000003,472.09999999999997,0.41000000000000003,0.91
126,flower_7_1,463.0,19.0,9.0,0.24000000000000002,23.41,0.23,0.44
127,flower_8_1,625.0,18.0,9.0,0.35000000000000003,42.36,0.39,0.7000000000000001
128,fs_541_1,541.0,541.0,541.0,0.42000000000000004,0.22,0.27,40.589999999999996
129,fs_541_2,541.0,541.0,541.0,0.28,0.46,0.28,38.67
130,fs_541_3,541.0,541.0,541.0,0.42000000000000004,0.24000000000000002,0.25,44.8
131,fs_541_4,541.0,541.0,541.0,0.28,0.22,0.30000000000000004,41.21
132,fs_760_1,760.0,30.0,25.0,0.48000000000000004,98.79,0.41000000000000003,1.3800000000000001
133,fs_760_2,760.0,30.0,25.0,0.43000000000000005,106.41000000000001,0.38000000000000006,1.3900000000000001
134,fs_760_3,760.0,30.0,25.0,0.49000000000000005,102.06,0.45,1.42
135,fxm3_6,5026.0,129.0,129.0,2.1499999999999995,2569.8200000000006,0.21,9.639999999999999
136,gas11,860.0,20.0,18.0,0.21000000000000002,47.48,0.20000000000000004,0.9400000000000001
137,gr_30_30,900.0,13.0,9.0,0.5,57.04,0.5900000000000001,0.66
138,gre_343,343.0,16.0,9.0,0.24000000000000002,9.299999999999999,0.24000000000000002,0.30000000000000004
139,gre_512,512.0,16.0,9.0,0.34,29.1,0.31000000000000005,0.65
140,illc1033,1033.0,292.0,292.0,1.7,23.440000000000005,0.13999999999999999,34.870000000000005
141,jagmesh1,936.0,10.0,7.0,0.51,307.94,0.52,0.51
142,jagmesh2,1009.0,10.0,7.0,0.51,550.85,0.43,0.7000000000000001
143,jagmesh3,1089.0,10.0,7.0,0.54,469.36,0.54,0.67
144,jagmesh4,1440.0,10.0,7.0,0.61,545.34,0.62,0.99
145,jagmesh5,1180.0,10.0,7.0,0.55,539.43,0.54,0.66
146,jagmesh6,1377.0,10.0,7.0,0.55,450.12,0.72,0.96
147,jagmesh7,1138.0,10.0,7.0,0.54,513.05,0.5700000000000001,0.65
148,jagmesh8,1141.0,10.0,7.0,0.55,370.62,0.55,0.5800000000000001
149,jagmesh9,1349.0,10.0,7.0,0.52,555.48,0.56,0.78
150,jazz,198.0,110.0,103.0,1.34,0.84,0.9400000000000001,3.67
151,lnsp_511,503.0,17.0,13.0,0.25,13.27,0.25,0.49
152,lock1074,1038.0,96.0,96.0,0.59,21.91,0.18,12.87
153,lock_700,691.0,78.0,60.0,1.44,28.0,1.3800000000000001,5.05
154,lp_beaconfd,295.0,157.0,156.0,3.1999999999999997,2.57,0.15,8.399999999999999
155,lp_etamacro,816.0,30.0,24.0,0.47000000000000003,73.50000000000003,0.31000000000000005,1.58
156,lp_fit1d,1049.0,1032.0,1032.0,98.76,23.550000000000008,2.06,464.2
157,lp_fit1p,1677.0,627.0,627.0,0.76,66.42000000000002,0.86,92.27
158,lp_grow15,645.0,65.0,49.0,2.05,28.130000000000003,2.25,7.259999999999998
159,lp_grow22,946.0,65.0,49.0,3.0,261.7,2.11,9.67
160,lp_grow7,301.0,61.0,49.0,0.8400000000000001,2.17,0.9,2.6099999999999994
161,lp_maros,1966.0,168.0,168.0,1.49,89.62,0.10999999999999999,11.68
162,lp_scsd1,760.0,62.0,55.0,0.52,20.66,0.43000000000000005,4.449999999999999
163,lp_scsd6,1350.0,58.0,45.0,1.81,2025.52,1.72,7.459999999999999
164,lp_shell,1777.0,256.0,256.0,0.37000000000000005,90.24000000000001,0.09000000000000001,5.119999999999999
165,lp_stair,614.0,63.0,59.0,0.64,22.700000000000003,0.18000000000000002,5.1
166,lp_standata,1274.0,747.0,747.0,0.8200000000000001,29.930000000000003,0.6900000000000001,97.87
167,lp_standgub,1383.0,747.0,747.0,0.9,51.01,0.63,94.63000000000001
168,lp_standmps,1274.0,747.0,747.0,1.08,25.800000000000008,0.45999999999999996,106.38000000000001
169,lpi_bgetam,816.0,30.0,24.0,0.44,76.47000000000003,0.35000000000000003,1.8
170,lshp1009,1009.0,10.0,7.0,0.4,548.35,0.43,0.75
171,lshp1270,1270.0,10.0,7.0,0.6,663.65,0.78,0.75
172,lshp_265,265.0,10.0,7.0,0.14,4.539999999999998,0.17000000000000004,0.15000000000000002
173,lshp_577,577.0,10.0,7.0,0.27,28.200000000000003,0.24000000000000002,0.47000000000000003
174,lshp_778,778.0,10.0,7.0,0.32,420.8,0.43,0.5
175,misc-football,115.0,38.0,16.0,0.19000000000000003,1.77,0.23,0.36000000000000004
176,mk10-b1,630.0,56.0,31.0,0.67,74.11000000000003,0.9,2.4099999999999997
177,mk11-b1,990.0,72.0,39.0,1.55,718.66,1.72,5.3999999999999995
178,mk9-b1,378.0,42.0,24.0,0.33,8.37,0.27,0.76
179,moreno_oz,217.0,80.0,57.0,1.15,0.35000000000000003,0.8200000000000001,6.949999999999999
180,msc01050,1050.0,139.0,138.0,1.73,24.940000000000005,0.27,17.640000000000004
181,n2c6-b2,455.0,42.0,17.0,0.6,38.629999999999995,0.55,1.06
182,n3c5-b3,210.0,35.0,12.0,0.34,17.740000000000002,0.33,0.54
183,n3c5-b6,210.0,35.0,12.0,0.36000000000000004,15.66,0.33,0.52
184,n3c6-b2,455.0,42.0,17.0,0.53,60.16,0.6,1.35
185,n4c5-b10,630.0,26.0,16.0,0.35000000000000003,101.47,0.37000000000000005,0.68
186,n4c5-b2,455.0,42.0,17.0,0.54,60.29,0.55,1.02
187,netz4504_dual,615.0,8.0,5.0,0.24000000000000002,101.15,0.20000000000000004,0.28
188,nos3,960.0,26.0,18.0,0.79,1469.57,1.03,1.61
189,nos5,468.0,36.0,23.0,0.5900000000000001,24.580000000000002,0.5800000000000001,1.6400000000000001
190,nos6,675.0,7.0,5.0,0.29000000000000004,97.78,0.32,0.34
191,nos7,729.0,13.0,7.0,0.38,338.62,0.38,0.61
192,orsirr_1,1030.0,17.0,13.0,0.36000000000000004,56.419999999999995,0.27,0.8
193,orsirr_2,886.0,17.0,14.0,0.14,36.809999999999995,0.17000000000000004,0.7100000000000001
194,p2756,3511.0,547.0,547.0,0.8900000000000001,799.05,0.30000000000000004,43.83
195,pde2961,2961.0,7.0,5.0,1.34,1853.84,1.5,2.36
196,pde900,900.0,7.0,5.0,0.31000000000000005,192.54,0.44,0.54
197,plat362,362.0,28.0,19.0,0.37000000000000005,21.82,0.53,0.79
198,plsk1919,1919.0,10.0,7.0,0.8400000000000001,738.85,0.98,1.05
199,pores_3,532.0,14.0,10.0,0.19000000000000003,18.790000000000003,0.28,0.25
200,qc324,324.0,163.0,162.0,0.19,0.72,0.13999999999999999,3.69
201,rail_1357,1357.0,12.0,11.0,0.2,611.5699999999999,0.16,1.1400000000000001
202,rajat02,1960.0,541.0,541.0,0.5800000000000001,172.51999999999998,0.41000000000000003,68.57000000000001
203,rajat04,1041.0,661.0,661.0,3.28,42.769999999999996,0.6200000000000001,205.17000000000002
204,rajat12,1879.0,1195.0,1195.0,10.86,155.71999999999994,1.7100000000000002,893.4
205,rajat19,1155.0,342.0,342.0,0.22,39.489999999999995,0.12,10.66
206,rdb1250,1250.0,10.0,6.0,0.5800000000000001,369.42,0.62,0.65
207,rdb1250l,1250.0,10.0,6.0,0.47000000000000003,362.25,0.5700000000000001,0.76
208,rdb2048,2048.0,10.0,6.0,0.91,721.24,0.9500000000000001,1.3900000000000001
209,rdb2048_noL,2048.0,10.0,6.0,0.81,714.21,0.9400000000000001,1.77
210,rdb450,450.0,10.0,6.0,0.22000000000000003,14.31,0.18000000000000002,0.35000000000000003
211,rdb450l,450.0,10.0,6.0,0.24000000000000002,14.84,0.19000000000000003,0.28
212,rdb800l,800.0,10.0,6.0,0.31000000000000005,298.45,0.33,0.5
213,rdb968,968.0,10.0,6.0,0.42000000000000004,185.72,0.4,0.72
214,rel5,172.0,59.0,45.0,0.27,0.36000000000000004,0.28,1.09
215,relat5,276.0,79.0,66.0,0.53,0.73,0.29000000000000004,2.6799999999999997
216,rosen7,776.0,490.0,490.0,9.61,6.529999999999999,0.23,20.15000000000001
217,rosen8,1544.0,976.0,976.0,38.35,52.26,1.33,125.43
218,rw496,496.0,10.0,8.0,0.24000000000000002,15.31,0.19000000000000003,0.43
219,saylr3,685.0,9.0,7.0,0.22000000000000003,14.95,0.20000000000000004,0.42000000000000004
220,sherman2,1050.0,65.0,42.0,2.75,1556.25,2.6399999999999997,8.86
221,sherman4,546.0,11.0,7.0,0.35000000000000003,21.040000000000003,0.26,0.32
222,shl_0,663.0,422.0,422.0,0.26,8.37,0.18000000000000002,17.720000000000002
223,shl_200,663.0,440.0,440.0,0.36000000000000004,10.09,0.21000000000000002,19.94
224,shl_400,663.0,426.0,426.0,0.29000000000000004,7.6,0.22,19.910000000000007
225,sociopatterns-infectious,410.0,53.0,51.0,0.49,2.57,0.21000000000000002,2.4499999999999997
226,steam2,600.0,44.0,28.0,0.91,128.6,1.19,3.11
227,str_0,363.0,64.0,46.0,0.72,6.92,0.56,3.76
228,str_200,363.0,84.0,60.0,1.72,6.2,1.29,8.299999999999999
229,str_400,363.0,95.0,66.0,1.85,4.16,2.3,12.33
230,str_600,363.0,96.0,67.0,2.09,2.42,1.54,12.36
231,stufe,1036.0,8.0,5.0,0.29000000000000004,260.95,0.35000000000000003,0.42000000000000004
232,tech-arenas-jazz,198.0,110.0,103.0,1.25,0.73,0.77,4.119999999999999
233,tech-arenas-meta,453.0,238.0,238.0,1.6400000000000001,4.68,0.11,13.069999999999999
234,tub1000,1000.0,5.0,4.0,0.17000000000000004,18.91,0.18000000000000002,0.44
235,ukerbe1_dual,1866.0,8.0,5.0,0.68,628.75,0.63,1.05
236,utm300,300.0,40.0,33.0,0.27,3.46,0.28,1.17
237,watt_1,1856.0,13.0,7.0,0.79,837.12,1.01,1.44
238,DD_g185,510.0,26.0,20.0,0.34,14.54,0.28,0.8200000000000001
239,DD_g186,538.0,19.0,16.0,0.16000000000000003,12.7,0.08,0.42000000000000004
240,DD_g205,551.0,23.0,20.0,0.21000000000000002,13.51,0.09999999999999999,0.61
241,DD_g268,803.0,26.0,19.0,0.32000000000000006,36.629999999999995,0.18000000000000002,0.6900000000000001
242,DD_g505,655.0,23.0,17.0,0.22000000000000003,19.650000000000002,0.19000000000000003,0.5900000000000001
243,DD_g736,285.0,25.0,16.0,0.28,2.42,0.25,0.61
244,infect-dublin,410.0,53.0,51.0,0.43,2.26,0.17000000000000004,2.5499999999999994
245,geo1k_10k,1000.0,53.0,40.0,2.2899999999999996,419.39,2.1099999999999994,9.739999999999998
246,rt_damascus,3052.0,649.0,649.0,0.55,528.65,0.43,66.14
247,rt_dash,6288.0,440.0,440.0,0.91,960.41,0.37,79.92000000000003
248,rt_gop,4687.0,309.0,309.0,0.25,426.8,0.17,10.68
249,rt_israel,3698.0,195.0,195.0,0.24,225.20999999999998,0.09999999999999999,4.629999999999999
250,rt_lebanon,3961.0,367.0,367.0,0.49,704.39,0.21000000000000002,25.51000000000001
251,rt_libya,5067.0,533.0,533.0,0.43,642.56,0.36000000000000004,44.39
252,rt_obama,3212.0,268.0,268.0,0.39,356.24,0.11,13.04
253,rt_occupy,3225.0,350.0,350.0,0.27,314.48,0.17,13.79
254,rt_p2,4902.0,280.0,280.0,0.32,1102.3799999999999,0.19000000000000003,15.339999999999998
255,rt_tlot,3665.0,593.0,593.0,0.8400000000000001,616.61,0.48,63.31
256,rt_voteonedirection,2280.0,651.0,651.0,0.9900000000000001,212.35999999999999,0.5,86.83000000000003
257,socfb-nips-ego,2888.0,770.0,770.0,1.37,380.0,0.65,234.98
258,scc_rt_lolgop,273.0,250.0,250.0,0.23,0.93,0.13,5.37


==> data/2plex-comparison.csv <==
,instance,n,gdegen,solution,runtime_default,runtime_notk,runtime_hint,runtime_full
0,bio-celegans,453.0,238.0,10.0,6.76,0.84,6.639999999999998,73.58000000000003
1,bio-celegans-dir,453.0,238.0,10.0,7.779999999999999,0.51,7.279999999999999,78.11
2,bn-macaque-rhesus_brain_1,242.0,131.0,14.0,86.74000000000002,7.59,89.62,233.11
3,c-fat200-5,200.0,142.0,58.0,0.8500000000000001,0.93,0.55,7.619999999999999
4,c-fat500-5,500.0,155.0,64.0,2.2499999999999996,8.9,1.4100000000000001,12.59
5,aves-wildbird-network,202.0,118.0,49.0,7.19,0.7000000000000001,7.04,29.99000000000001
6,copresence-InVS15,219.0,216.0,104.0,85.44,14.629999999999999,74.46000000000002,272.42999999999995
7,copresence-InVS15,219.0,216.0,104.0,85.44,14.629999999999999,74.46000000000002,276.04
8,copresence-InVS15,219.0,216.0,104.0,85.44,14.629999999999999,74.36000000000001,272.42999999999995
9,copresence-InVS15,219.0,216.0,104.0,85.44,14.629999999999999,74.36000000000001,276.04
10,copresence-InVS15,219.0,216.0,104.0,85.44,14.36,74.46000000000002,272.42999999999995
11,copresence-InVS15,219.0,216.0,104.0,85.44,14.36,74.46000000000002,276.04
12,copresence-InVS15,219.0,216.0,104.0,85.44,14.36,74.36000000000001,272.42999999999995
13,copresence-InVS15,219.0,216.0,104.0,85.44,14.36,74.36000000000001,276.04
14,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.629999999999999,74.46000000000002,272.42999999999995
15,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.629999999999999,74.46000000000002,276.04
16,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.629999999999999,74.36000000000001,272.42999999999995
17,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.629999999999999,74.36000000000001,276.04
18,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.36,74.46000000000002,272.42999999999995
19,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.36,74.46000000000002,276.04
20,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.36,74.36000000000001,272.42999999999995
21,copresence-InVS15,219.0,216.0,104.0,87.98000000000003,14.36,74.36000000000001,276.04
22,ia-enron-employees,150.0,91.0,14.0,1.19,1.3800000000000001,1.23,36.839999999999996
23,econ-wm1,258.0,109.0,29.0,13.17,0.8200000000000001,13.709999999999999,52.57
24,econ-wm2,257.0,109.0,30.0,11.049999999999999,0.78,8.86,35.419999999999995
25,econ-wm3,257.0,108.0,30.0,7.639999999999998,0.51,7.559999999999998,32.19
26,email-dnc-corecipient,906.0,369.0,75.0,4.09,1.71,4.409999999999999,581.29
27,ia-dnc-corecipient,906.0,369.0,75.0,4.34,1.71,4.31,580.58
28,CAG_mat364,364.0,222.0,56.0,3.02,1.35,1.4400000000000002,346.03999999999996
29,Chebyshev1,261.0,261.0,8.0,0.97,0.55,1.05,46.73
30,D_11,457.0,114.0,6.0,35.269999999999996,13.74,35.879999999999995,93.43
31,D_5,431.0,73.0,5.0,3.4699999999999998,10.81,3.76,24.820000000000004
32,EVA,7253.0,553.0,5.0,3.6699999999999995,474.59999999999997,4.67,40.14
33,Erdos971,433.0,47.0,8.0,1.85,0.59,2.2499999999999996,8.879999999999999
34,Erdos981,445.0,48.0,8.0,2.2999999999999994,0.9400000000000001,2.4999999999999996,9.93
35,Erdos991,454.0,49.0,8.0,2.7499999999999996,0.96,2.7199999999999998,10.48
36,G11,800.0,13.0,4.0,0.30000000000000004,0.92,0.30000000000000004,0.48000000000000004
37,G12,800.0,13.0,4.0,0.42000000000000004,0.92,0.28,0.53
38,G13,800.0,13.0,4.0,0.34,0.93,0.33,0.5
39,G32,2000.0,13.0,4.0,0.75,2.6199999999999997,0.8300000000000001,1.15
40,G33,2000.0,13.0,4.0,0.77,2.65,0.81,1.67
41,G34,2000.0,13.0,4.0,0.8,2.67,0.96,1.27
42,GL6_D_10,340.0,86.0,5.0,26.6,4.93,22.830000000000002,44.94
43,IG5-8,288.0,65.0,5.0,3.2499999999999996,6.1499999999999995,3.4299999999999997,12.66
44,L,956.0,8.0,4.0,0.4,27.290000000000003,0.36000000000000004,0.79
45,Maragal_2,549.0,147.0,10.0,312.15,16.480000000000004,316.98999999999995,425.10999999999996
46,TF10,107.0,41.0,6.0,1.91,0.38,1.86,3.1499999999999995
47,TF11,236.0,71.0,6.0,8.059999999999999,2.1999999999999997,8.78,21.160000000000004
48,Trec9,201.0,126.0,11.0,208.96,4.55,202.23,284.7
49,Trefethen_150,150.0,50.0,5.0,4.1899999999999995,0.8300000000000001,4.5,7.1
50,abb313,313.0,38.0,5.0,1.77,6.859999999999999,1.67,5.31
51,arenas-jazz,198.0,110.0,30.0,0.64,1.12,0.36000000000000004,59.58
52,arenas-meta,453.0,238.0,10.0,7.349999999999998,0.6,7.309999999999998,79.81
53,bcsstk04,132.0,69.0,12.0,11.629999999999999,0.66,13.2,40.24999999999999
54,bcsstk06,420.0,39.0,12.0,1.04,3.7399999999999998,0.96,7.869999999999999
55,bcsstk07,420.0,39.0,12.0,1.03,3.76,1.0,9.0
56,bcsstk08,1071.0,339.0,9.0,2.34,5.1499999999999995,2.59,382.0
57,bcsstk10,1086.0,33.0,12.0,1.4100000000000001,32.56999999999999,1.12,23.040000000000003
58,bcsstk11,1473.0,39.0,12.0,2.3899999999999997,77.23,2.5499999999999994,47.86
59,bcsstk12,1473.0,39.0,12.0,2.5799999999999996,81.56000000000003,3.3499999999999996,47.57
60,bcsstk19,817.0,15.0,6.0,0.51,10.57,0.52,1.85
61,bcsstk26,1922.0,42.0,17.0,1.36,21.07,1.19,16.270000000000003
62,bcsstk34,588.0,86.0,13.0,58.31,18.85,64.29,134.92999999999998
63,bcsstm07,420.0,37.0,12.0,0.32,8.23,0.61,6.6499999999999995
64,bcsstm10,1086.0,33.0,12.0,1.61,23.92,1.1600000000000001,23.040000000000003
65,bcsstm12,1473.0,26.0,8.0,2.25,46.79,2.4899999999999998,18.28
66,bcsstm13,691.0,89.0,18.0,12.03,54.1,10.02,115.39
67,bcsstm34,588.0,90.0,20.0,5.79,31.220000000000002,5.74,79.23000000000003
68,bfwb398,398.0,17.0,4.0,1.0,3.5199999999999996,1.2,4.029999999999999
69,bfwb782,782.0,19.0,4.0,3.0699999999999994,6.56,2.9899999999999998,6.339999999999998
70,bibd_12_4,495.0,206.0,7.0,12.91,6.85,12.54,122.08000000000001
71,bibd_9_5,126.0,121.0,9.0,22.81000000000001,2.48,25.000000000000004,34.86
72,bp_0,822.0,266.0,5.0,3.5,23.23,3.46,19.77
73,bp_200,822.0,283.0,5.0,3.3499999999999996,21.030000000000005,3.65,32.26
74,bp_400,822.0,295.0,6.0,2.9099999999999997,23.59,1.92,36.59
75,bp_600,822.0,302.0,6.0,1.69,72.86000000000003,1.75,42.230000000000004
76,bwm2000,2000.0,5.0,4.0,0.47000000000000003,22.560000000000002,0.35000000000000003,1.03
77,c-18,2169.0,170.0,4.0,6.739999999999999,19.610000000000003,6.829999999999999,14.66
78,c-19,2327.0,362.0,4.0,13.87,222.42,15.93,34.9
79,c-22,3792.0,208.0,4.0,17.87,483.07,18.14,63.919999999999995
80,ca-GrQc,5241.0,82.0,44.0,2.1599999999999997,9.18,0.49,17.360000000000003
81,cage7,340.0,27.0,6.0,1.15,2.6399999999999997,1.26,4.27
82,cage8,1015.0,52.0,6.0,8.68,31.870000000000008,6.119999999999999,26.140000000000008
83,can_1054,1054.0,37.0,7.0,1.24,70.88000000000001,1.51,33.93
84,can_1072,1072.0,37.0,7.0,1.9,20.890000000000008,1.7,35.00999999999999
85,can_838,838.0,37.0,6.0,23.43,30.67,21.800000000000004,34.519999999999996
86,cavity01,317.0,77.0,20.0,0.7000000000000001,1.15,0.6,17.180000000000003
87,cavity03,317.0,77.0,20.0,0.75,1.86,0.42000000000000004,17.310000000000002
88,cavity05,1182.0,78.0,20.0,1.84,26.520000000000003,1.87,93.08
89,cavity06,1182.0,78.0,20.0,2.7199999999999998,21.900000000000002,1.9000000000000001,107.42000000000002
90,cavity07,1182.0,78.0,20.0,2.6799999999999997,27.400000000000002,2.0799999999999996,101.31000000000002
91,cavity08,1182.0,78.0,20.0,1.94,23.450000000000003,1.86,102.57000000000001
92,cavity09,1182.0,78.0,20.0,1.79,20.92,1.85,93.2
93,cdde1,961.0,7.0,4.0,0.44,4.38,0.48000000000000004,0.5700000000000001
94,cdde2,961.0,7.0,4.0,0.39,3.3099999999999996,0.31000000000000005,0.54
95,cdde3,961.0,7.0,4.0,0.4,5.88,0.4,0.61
96,cdde4,961.0,7.0,4.0,0.41000000000000003,3.28,0.35000000000000003,0.5800000000000001
97,cdde5,961.0,7.0,4.0,0.42000000000000004,4.34,0.36000000000000004,0.5700000000000001
98,cdde6,961.0,7.0,4.0,0.4,5.5,0.36000000000000004,0.65
99,celegans_metabolic,453.0,238.0,10.0,6.749999999999999,0.67,6.709999999999999,73.06
100,ch6-6-b1,450.0,49.0,4.0,0.38,0.16000000000000003,0.27,2.0299999999999994
101,ch7-6-b1,630.0,60.0,4.0,0.36000000000000004,3.23,0.34,3.1399999999999997
102,ch7-7-b1,882.0,72.0,4.0,0.68,2.09,0.5900000000000001,3.0899999999999994
103,ch7-8-b1,1176.0,83.0,4.0,0.9400000000000001,6.95,0.9500000000000001,5.109999999999999
104,circuit204,1020.0,26.0,8.0,0.8400000000000001,6.51,0.8400000000000001,4.889999999999998
105,cryg2500,2500.0,7.0,4.0,0.99,36.79,1.09,1.47
106,diag,2559.0,7.0,4.0,0.6900000000000001,6.3999999999999995,0.93,1.45
107,dw1024,2048.0,12.0,4.0,0.8400000000000001,4.609999999999999,0.98,1.25
108,dw2048,2048.0,12.0,4.0,0.88,4.619999999999998,0.98,1.71
109,dwg961a,705.0,7.0,3.0,0.35000000000000003,25.300000000000008,0.35000000000000003,0.92
110,dwg961b,961.0,24.0,6.0,11.82,61.87,9.99,18.40000000000001
111,dwt_1005,1005.0,30.0,7.0,2.1999999999999997,5.25,2.1399999999999997,7.06
112,dwt_1007,1007.0,13.0,5.0,0.52,13.09,0.55,2.3999999999999995
113,dwt_1242,1242.0,16.0,8.0,0.65,7.1499999999999995,0.66,4.089999999999998
114,dwt_193,193.0,39.0,8.0,7.9399999999999995,3.8299999999999996,6.72,14.33
115,dwt_503,503.0,28.0,8.0,0.43000000000000005,8.25,0.45,6.709999999999999
116,dwt_607,607.0,20.0,6.0,0.32,4.4399999999999995,0.39,2.4999999999999996
117,dwt_758,758.0,13.0,6.0,0.56,2.32,0.38,1.23
118,dwt_878,878.0,13.0,5.0,0.47000000000000003,37.61,0.66,2.4999999999999996
119,dwt_992,992.0,26.0,8.0,2.03,38.339999999999996,2.94,17.810000000000002
120,ego-facebook,2888.0,770.0,5.0,5.1499999999999995,6.56,5.039999999999999,116.17
121,ex21,656.0,77.0,20.0,1.06,7.76,1.36,43.67
122,ex22,839.0,71.0,20.0,1.49,14.73,1.12,35.97
123,ex23,1409.0,82.0,20.0,3.13,10.85,2.59,163.32999999999998
124,ex25,848.0,77.0,20.0,1.1500000000000001,7.51,1.1500000000000001,67.64000000000001
125,filter2D,1668.0,12.0,5.0,0.81,13.59,0.76,2.76
126,flower_7_1,463.0,19.0,4.0,0.22000000000000003,7.92,0.23,1.19
127,flower_8_1,625.0,18.0,4.0,0.31000000000000005,5.329999999999998,0.43,1.11
128,fs_541_1,541.0,541.0,7.0,11.329999999999998,1.92,11.069999999999999,554.8599999999998
129,fs_541_2,541.0,541.0,7.0,11.059999999999999,1.93,12.27,567.63
130,fs_541_3,541.0,541.0,7.0,10.44,1.92,13.02,540.62
131,fs_541_4,541.0,541.0,7.0,13.709999999999999,1.94,10.7,559.2099999999999
132,fs_760_1,760.0,30.0,8.0,0.73,4.359999999999999,0.54,6.97
133,fs_760_2,760.0,30.0,8.0,0.63,4.34,0.5,6.199999999999999
134,fs_760_3,760.0,30.0,8.0,0.55,4.34,0.5700000000000001,8.909999999999997
135,fxm3_6,5026.0,129.0,48.0,3.09,24.41,1.3,114.81
136,gas11,860.0,20.0,5.0,0.4,10.17,0.48000000000000004,2.0699999999999994
137,gr_30_30,900.0,13.0,5.0,0.64,3.0999999999999996,0.44,2.11
138,gre_343,343.0,16.0,4.0,0.26,1.37,0.22000000000000003,0.5
139,gre_512,512.0,16.0,4.0,0.29000000000000004,3.36,0.41000000000000003,1.19
140,illc1033,1033.0,292.0,5.0,23.390000000000008,159.01999999999998,21.320000000000007,64.32000000000001
141,jagmesh1,936.0,10.0,4.0,0.47000000000000003,5.7,0.67,1.8
142,jagmesh2,1009.0,10.0,4.0,0.6,42.75,0.61,1.87
143,jagmesh3,1089.0,10.0,4.0,0.54,15.299999999999999,0.56,2.7199999999999998
144,jagmesh4,1440.0,10.0,4.0,0.6900000000000001,12.66,0.77,2.3599999999999994
145,jagmesh5,1180.0,10.0,4.0,0.65,8.309999999999999,0.68,2.11
146,jagmesh6,1377.0,10.0,4.0,0.63,29.48,0.75,2.9399999999999995
147,jagmesh7,1138.0,10.0,4.0,0.56,118.08,0.55,1.72
148,jagmesh8,1141.0,10.0,4.0,0.51,126.17,0.75,1.77
149,jagmesh9,1349.0,10.0,4.0,0.5800000000000001,17.610000000000003,0.6000000000000001,2.3
150,jazz,198.0,110.0,30.0,0.63,0.54,0.34,47.71
151,lnsp_511,503.0,17.0,5.0,0.30000000000000004,6.41,0.33,2.0499999999999994
152,lock1074,1038.0,96.0,30.0,14.24,24.780000000000005,14.75,113.22000000000001
153,lock_700,691.0,78.0,24.0,2.2399999999999998,9.51,1.1300000000000001,40.089999999999996
154,lp_beaconfd,295.0,157.0,6.0,75.96000000000001,3.8899999999999997,76.73,98.69
155,lp_etamacro,816.0,30.0,6.0,0.45,3.98,0.66,4.869999999999999
156,lp_fit1d,1049.0,1032.0,6.0,738.6700000000001,206.64999999999998,795.36,904.84
157,lp_fit1p,1677.0,627.0,17.0,5.63,4.819999999999999,6.419999999999998,398.61
158,lp_grow15,645.0,65.0,18.0,0.77,6.16,0.5900000000000001,42.22
159,lp_grow22,946.0,65.0,18.0,0.8500000000000001,5.539999999999998,0.9500000000000001,42.01
160,lp_grow7,301.0,61.0,18.0,0.38,1.2,0.28,13.389999999999999
161,lp_maros,1966.0,168.0,8.0,7.91,139.12,8.1,36.58
162,lp_scsd1,760.0,62.0,6.0,0.5900000000000001,0.8200000000000001,0.39,6.629999999999999
163,lp_scsd6,1350.0,58.0,6.0,1.09,4.069999999999999,1.01,11.2
164,lp_shell,1777.0,256.0,4.0,1.16,1.83,0.99,11.42
165,lp_stair,614.0,63.0,5.0,7.859999999999999,9.52,6.089999999999998,13.37
166,lp_standata,1274.0,747.0,4.0,1.69,65.27000000000001,1.6700000000000002,37.769999999999996
167,lp_standgub,1383.0,747.0,5.0,1.8900000000000001,9.29,2.1999999999999997,38.54
168,lp_standmps,1274.0,747.0,4.0,1.76,110.83,1.82,82.82000000000004
169,lpi_bgetam,816.0,30.0,6.0,0.39,2.34,0.54,3.2199999999999998
170,lshp1009,1009.0,10.0,4.0,0.5900000000000001,54.32,0.67,1.79
171,lshp1270,1270.0,10.0,4.0,0.65,103.91000000000001,0.64,2.1899999999999995
172,lshp_265,265.0,10.0,4.0,0.16000000000000003,1.43,0.18000000000000002,0.62
173,lshp_577,577.0,10.0,4.0,0.28,3.86,0.41000000000000003,0.99
174,lshp_778,778.0,10.0,4.0,0.47000000000000003,6.029999999999999,0.46,1.37
175,misc-football,115.0,38.0,10.0,0.10999999999999999,0.49,0.12,1.4
176,mk10-b1,630.0,56.0,4.0,0.4,1.75,0.39,1.98
177,mk11-b1,990.0,72.0,4.0,0.8300000000000001,0.47000000000000003,0.62,3.82
178,mk9-b1,378.0,42.0,4.0,0.30000000000000004,0.99,0.24000000000000002,1.11
179,moreno_oz,217.0,80.0,11.0,0.31000000000000005,1.73,0.36000000000000004,30.500000000000004
180,msc01050,1050.0,139.0,24.0,1.4300000000000002,9.14,1.32,450.9
181,n2c6-b2,455.0,42.0,4.0,0.26,3.01,0.39,2.5599999999999996
182,n3c5-b3,210.0,35.0,4.0,0.18000000000000002,0.79,0.16000000000000003,2.0599999999999996
183,n3c5-b6,210.0,35.0,4.0,0.16000000000000003,1.19,0.16000000000000003,2.1199999999999997
184,n3c6-b2,455.0,42.0,4.0,0.35000000000000003,3.0599999999999996,0.37000000000000005,1.73
185,n4c5-b10,630.0,26.0,4.0,0.46,2.78,0.30000000000000004,1.23
186,n4c5-b2,455.0,42.0,4.0,0.29000000000000004,1.87,0.28,1.98
187,netz4504_dual,615.0,8.0,4.0,0.30000000000000004,1.55,0.24000000000000002,0.47000000000000003
188,nos3,960.0,26.0,8.0,1.4000000000000001,35.639999999999986,1.95,16.35
189,nos5,468.0,36.0,8.0,0.46,0.72,0.35000000000000003,7.17
190,nos6,675.0,7.0,4.0,0.32,6.09,0.32,0.38
191,nos7,729.0,13.0,4.0,0.5,1.52,0.43,0.78
192,orsirr_1,1030.0,17.0,4.0,0.52,20.020000000000003,0.53,1.43
193,orsirr_2,886.0,17.0,5.0,0.46,5.95,0.5900000000000001,1.31
194,p2756,3511.0,547.0,4.0,2.5,1197.68,2.77,25.71
195,pde2961,2961.0,7.0,4.0,1.05,8.68,1.2,1.79
196,pde900,900.0,7.0,4.0,0.38,3.11,0.35000000000000003,0.48000000000000004
197,plat362,362.0,28.0,8.0,2.5899999999999994,4.279999999999999,2.6399999999999997,7.579999999999999
198,plsk1919,1919.0,10.0,5.0,0.75,12.64,0.8500000000000001,3.03
199,pores_3,532.0,14.0,4.0,2.5199999999999996,9.27,2.2999999999999994,3.1899999999999995
200,qc324,324.0,163.0,81.0,1.56,1.64,1.9300000000000002,8.34
201,rail_1357,1357.0,12.0,5.0,0.67,10.28,0.7000000000000001,2.28
202,rajat02,1960.0,541.0,5.0,3.51,22.060000000000002,2.9499999999999997,613.81
203,rajat04,1041.0,661.0,7.0,3.1199999999999997,4.2299999999999995,3.4799999999999995,894.7499999999998
204,rajat12,1879.0,1195.0,9.0,22.180000000000003,4.329999999999998,20.120000000000005,1238.11
205,rajat19,1155.0,342.0,7.0,0.8200000000000001,3.2899999999999996,0.78,28.570000000000007
206,rdb1250,1250.0,10.0,4.0,0.48000000000000004,5.9799999999999995,0.49,1.62
207,rdb1250l,1250.0,10.0,4.0,0.53,5.99,0.55,1.35
208,rdb2048,2048.0,10.0,4.0,0.99,7.029999999999999,0.8500000000000001,2.05
209,rdb2048_noL,2048.0,10.0,4.0,0.91,7.029999999999999,1.06,2.25
210,rdb450,450.0,10.0,4.0,0.26,1.02,0.21000000000000002,0.63
211,rdb450l,450.0,10.0,4.0,0.22000000000000003,1.01,0.20000000000000004,0.49
212,rdb800l,800.0,10.0,4.0,0.43,1.91,0.36000000000000004,0.77
213,rdb968,968.0,10.0,4.0,0.42000000000000004,2.7899999999999996,0.47000000000000003,0.91
214,rel5,172.0,59.0,6.0,0.20000000000000004,0.79,0.15000000000000002,3.9299999999999997
215,relat5,276.0,79.0,7.0,0.24000000000000002,0.8300000000000001,0.23,7.029999999999999
216,rosen7,776.0,490.0,4.0,9.04,38.919999999999995,10.579999999999998,13.11
217,rosen8,1544.0,976.0,4.0,29.370000000000005,166.17,27.44,64.70000000000002
218,rw496,496.0,10.0,4.0,0.29000000000000004,5.63,0.32,1.1400000000000001
219,saylr3,685.0,9.0,4.0,0.32,7.17,0.38,0.48000000000000004
220,sherman2,1050.0,65.0,12.0,27.13,66.37,22.320000000000004,71.26000000000003
221,sherman4,546.0,11.0,4.0,0.28,5.119999999999998,0.31000000000000005,0.5900000000000001
222,shl_0,663.0,422.0,5.0,0.76,1.81,0.99,90.76
223,shl_200,663.0,440.0,5.0,0.8500000000000001,2.51,0.97,127.49
224,shl_400,663.0,426.0,5.0,0.9600000000000001,2.61,1.2,89.97000000000003
225,sociopatterns-infectious,410.0,53.0,17.0,0.5,4.66,0.45,15.889999999999999
226,steam2,600.0,44.0,8.0,11.91,15.49,12.69,17.290000000000003
227,str_0,363.0,64.0,5.0,9.4,4.319999999999999,6.409999999999999,11.219999999999999
228,str_200,363.0,84.0,6.0,17.63000000000001,4.7299999999999995,17.860000000000003,35.00999999999999
229,str_400,363.0,95.0,6.0,23.570000000000007,7.989999999999998,24.240000000000002,49.0
230,str_600,363.0,96.0,7.0,22.130000000000003,8.709999999999999,24.02,49.97
231,stufe,1036.0,8.0,4.0,0.38,4.3,0.37000000000000005,0.5800000000000001
232,tech-arenas-jazz,198.0,110.0,30.0,0.67,0.72,0.32000000000000006,62.56
233,tech-arenas-meta,453.0,238.0,10.0,10.59,0.43,7.339999999999999,80.08000000000003
234,tub1000,1000.0,5.0,4.0,0.21000000000000002,4.56,0.22000000000000003,0.56
235,ukerbe1_dual,1866.0,8.0,4.0,0.7200000000000001,37.15,0.63,1.36
236,utm300,300.0,40.0,10.0,3.0199999999999996,2.9099999999999997,2.8999999999999995,11.84
237,watt_1,1856.0,13.0,4.0,0.93,25.810000000000002,1.01,1.99
238,DD_g185,510.0,26.0,8.0,0.39,6.22,0.37000000000000005,4.81
239,DD_g186,538.0,19.0,7.0,0.29000000000000004,2.0,0.34,1.84
240,DD_g205,551.0,23.0,7.0,0.30000000000000004,3.46,0.36000000000000004,2.8799999999999994
241,DD_g268,803.0,26.0,7.0,0.5800000000000001,4.289999999999998,0.51,4.459999999999999
242,DD_g505,655.0,23.0,7.0,0.44,4.84,0.4,3.1999999999999997
243,DD_g736,285.0,25.0,6.0,0.23,2.76,0.23,2.7199999999999998
244,infect-dublin,410.0,53.0,17.0,0.62,2.3,0.54,15.59
245,geo1k_10k,1000.0,53.0,14.0,1.78,9.22,1.25,62.1
246,rt_damascus,3052.0,649.0,5.0,2.6499999999999995,24.140000000000008,2.8499999999999996,52.74999999999999
247,rt_dash,6288.0,440.0,5.0,5.58,188.51999999999998,4.819999999999999,48.120000000000005
248,rt_gop,4687.0,309.0,4.0,2.1299999999999994,96.08,2.2499999999999996,13.5
249,rt_israel,3698.0,195.0,4.0,2.1199999999999997,60.4,1.76,6.909999999999999
250,rt_lebanon,3961.0,367.0,4.0,2.3799999999999994,65.17000000000002,2.6999999999999997,17.140000000000004
251,rt_libya,5067.0,533.0,5.0,2.9499999999999997,18.66,2.9499999999999997,24.200000000000006
252,rt_obama,3212.0,268.0,4.0,1.75,54.89,1.96,9.69
253,rt_occupy,3225.0,350.0,4.0,2.3099999999999996,32.01,1.81,18.17000000000001
254,rt_p2,4902.0,280.0,5.0,2.61,10.62,2.65,20.1
255,rt_tlot,3665.0,593.0,5.0,2.6999999999999997,15.42,2.8,38.82
256,rt_voteonedirection,2280.0,651.0,4.0,2.5699999999999994,4.369999999999998,2.6899999999999995,47.16
257,socfb-nips-ego,2888.0,770.0,5.0,6.279999999999999,4.68,4.72,109.59
258,scc_rt_lolgop,273.0,250.0,43.0,1.33,0.36000000000000004,0.91,49.589999999999996


==> data/3club-comparison.csv <==
,instance,n,gdegen,solution,runtime_default,runtime_notk,runtime_hint,runtime_full
0,bio-celegans,453.0,373.0,371.0,65.81000000000002,6.76,5.970000000000001,149.96999999999997
1,bio-celegans-dir,453.0,373.0,371.0,66.76,6.109999999999999,5.8,154.0
2,bn-macaque-rhesus_brain_1,242.0,218.0,215.0,170.67999999999998,23.110000000000003,24.960000000000008,557.3299999999999
3,c-fat200-5,200.0,200.0,200.0,0.81,0.71,0.86,20.54
4,c-fat500-5,500.0,217.0,128.0,82.03000000000003,220.03,76.69000000000001,266.59000000000003
5,aves-wildbird-network,202.0,175.0,175.0,4.409999999999999,21.220000000000002,0.45,27.8
6,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,1.43,2.4,53.69
7,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,1.43,2.4,49.419999999999995
8,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,1.43,2.12,53.69
9,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,1.43,2.12,49.419999999999995
10,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,2.3299999999999996,2.4,53.69
11,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,2.3299999999999996,2.4,49.419999999999995
12,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,2.3299999999999996,2.12,53.69
13,copresence-InVS15,219.0,219.0,219.0,1.9200000000000002,2.3299999999999996,2.12,49.419999999999995
14,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,1.43,2.4,53.69
15,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,1.43,2.4,49.419999999999995
16,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,1.43,2.12,53.69
17,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,1.43,2.12,49.419999999999995
18,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,2.3299999999999996,2.4,53.69
19,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,2.3299999999999996,2.4,49.419999999999995
20,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,2.3299999999999996,2.12,53.69
21,copresence-InVS15,219.0,219.0,219.0,2.9099999999999997,2.3299999999999996,2.12,49.419999999999995
22,ia-enron-employees,150.0,141.0,140.0,5.28,1.3,0.7400000000000001,15.749999999999998
23,econ-wm1,258.0,197.0,190.0,26.15,3.3899999999999997,7.5,93.21000000000001
24,econ-wm2,257.0,193.0,184.0,37.33,4.35,8.62,66.57000000000001
25,econ-wm3,257.0,196.0,194.0,26.770000000000003,4.779999999999999,2.6,74.56
26,email-dnc-corecipient,906.0,697.0,696.0,970.3100000000001,91.03,24.640000000000004,2908.130000000001
27,ia-dnc-corecipient,906.0,697.0,696.0,980.0,86.02000000000001,26.140000000000004,2956.5400000000004
28,CAG_mat364,364.0,321.0,321.0,261.22999999999996,149.17999999999998,1.81,1029.8
29,Chebyshev1,261.0,261.0,261.0,0.2,0.14,0.23,5.54
30,D_11,457.0,358.0,287.0,871.42,39.89,603.5799999999999,1776.97
31,D_5,431.0,281.0,195.0,178.79999999999995,5.14,107.37,462.17999999999995
32,EVA,7253.0,555.0,555.0,3.1599999999999997,1247.66,0.79,107.69
33,Erdos971,433.0,142.0,117.0,16.810000000000006,8.41,8.149999999999999,33.919999999999995
34,Erdos981,445.0,151.0,123.0,18.410000000000007,8.57,11.37,47.51
35,Erdos991,454.0,153.0,126.0,20.46,6.05,11.37,42.059999999999995
36,G11,800.0,25.0,8.0,0.7000000000000001,54.0,0.8,0.85
37,G12,800.0,25.0,8.0,0.74,624.6899999999999,0.5700000000000001,0.9
38,G13,800.0,25.0,8.0,0.64,647.54,0.68,1.0
39,G32,2000.0,25.0,8.0,1.51,1211.26,1.22,2.8299999999999996
40,G33,2000.0,25.0,8.0,1.56,2189.400000000001,1.29,2.26
41,G34,2000.0,25.0,8.0,1.3900000000000001,2200.4500000000003,1.37,2.4
42,GL6_D_10,340.0,280.0,213.0,287.68,31.650000000000002,218.71,547.98
43,IG5-8,288.0,177.0,125.0,52.23,2.86,35.459999999999994,130.41
44,L,956.0,15.0,9.0,0.9,486.48,0.54,1.59
45,Maragal_2,549.0,411.0,364.0,1140.2,30.060000000000002,532.26,2266.5800000000004
46,TF10,107.0,75.0,71.0,0.99,0.27,0.35000000000000003,2.7399999999999998
47,TF11,236.0,160.0,139.0,26.85,4.88,10.479999999999999,68.73000000000002
48,Trec9,201.0,196.0,195.0,39.129999999999995,18.900000000000002,1.53,65.9
49,Trefethen_150,150.0,122.0,43.0,77.35000000000001,37.21,81.35000000000001,78.06000000000002
50,abb313,313.0,120.0,77.0,16.480000000000004,113.35000000000001,9.18,189.42999999999998
51,arenas-jazz,198.0,175.0,174.0,25.400000000000002,6.46,3.9299999999999997,69.18
52,arenas-meta,453.0,373.0,371.0,64.72000000000001,6.84,7.0699999999999985,151.66
53,bcsstk04,132.0,102.0,102.0,0.16,5.25,0.1,1.7
54,bcsstk06,420.0,69.0,48.0,3.5999999999999996,41.339999999999996,3.59,12.01
55,bcsstk07,420.0,69.0,48.0,3.7099999999999995,41.6,3.5599999999999996,11.94
56,bcsstk08,1071.0,572.0,571.0,587.89,69.33000000000001,5.93,2256.190000000001
57,bcsstk10,1086.0,57.0,48.0,8.85,659.5799999999998,8.540000000000001,19.92000000000001
58,bcsstk11,1473.0,72.0,56.0,18.18,2721.8100000000004,18.140000000000004,60.66
59,bcsstk12,1473.0,72.0,56.0,18.090000000000003,2700.5700000000006,23.080000000000002,60.82
60,bcsstk19,817.0,26.0,20.0,0.89,393.8,0.88,1.99
61,bcsstk26,1922.0,70.0,68.0,3.77,733.17,0.24000000000000005,31.66
62,bcsstk34,588.0,168.0,96.0,159.97999999999993,2743.8200000000006,146.83999999999997,513.81
63,bcsstm07,420.0,67.0,48.0,3.7399999999999998,40.019999999999996,5.1,10.68
64,bcsstm10,1086.0,57.0,48.0,7.27,649.89,5.93,22.26
65,bcsstm12,1473.0,48.0,40.0,6.159999999999999,2623.2400000000002,3.6699999999999995,16.200000000000003
66,bcsstm13,691.0,201.0,164.0,280.7,65.50000000000001,238.02999999999997,1105.15
67,bcsstm34,588.0,168.0,96.0,168.57999999999998,2892.8900000000003,158.83999999999997,533.2900000000001
68,bfwb398,398.0,39.0,30.0,0.74,11.5,0.7000000000000001,2.4199999999999995
69,bfwb782,782.0,41.0,30.0,3.07,337.61,1.8800000000000001,6.51
70,bibd_12_4,495.0,462.0,360.0,637.45,11.16,608.14,809.35
71,bibd_9_5,126.0,126.0,126.0,0.17,0.12,0.16,2.38
72,bp_0,822.0,321.0,310.0,156.43999999999994,76.86000000000003,92.92,392.34000000000003
73,bp_200,822.0,384.0,330.0,436.93,232.78,340.16,1074.3600000000001
74,bp_400,822.0,412.0,345.0,741.68,756.85,531.52,1897.3500000000001
75,bp_600,822.0,425.0,352.0,791.8399999999999,1250.91,649.2199999999999,2933.2400000000002
76,bwm2000,2000.0,7.0,6.0,0.43000000000000005,968.96,0.42000000000000004,1.49
77,c-18,2169.0,230.0,230.0,59.44,511.06,0.26,289.97
78,c-19,2327.0,586.0,586.0,598.6999999999998,150.20999999999998,1.65,1680.24
79,c-22,3792.0,411.0,355.0,514.37,454.09999999999997,175.73999999999995,2209.2900000000004
80,ca-GrQc,5241.0,250.0,250.0,54.669999999999995,663.4499999999998,0.39,234.88
81,cage7,340.0,69.0,46.0,2.0499999999999994,4.71,1.33,6.589999999999998
82,cage8,1015.0,148.0,59.0,40.309999999999995,2106.2200000000003,29.600000000000005,155.33999999999997
83,can_1054,1054.0,99.0,72.0,9.99,601.3199999999999,13.42,35.41
84,can_1072,1072.0,99.0,72.0,9.84,351.18,9.75,41.769999999999996
85,can_838,838.0,108.0,88.0,9.21,86.16000000000001,9.1,47.48
86,cavity01,317.0,151.0,125.0,18.17,3.84,13.59,48.839999999999996
87,cavity03,317.0,151.0,125.0,14.440000000000001,3.6399999999999997,12.83,48.959999999999994
88,cavity05,1182.0,166.0,125.0,161.16,2199.6000000000004,162.86999999999995,544.35
89,cavity06,1182.0,166.0,125.0,165.76999999999998,2202.2800000000007,178.40999999999994,521.62
90,cavity07,1182.0,166.0,125.0,163.40999999999994,2214.76,178.21999999999994,547.2
91,cavity08,1182.0,166.0,125.0,168.48999999999998,2210.25,162.12999999999994,529.44
92,cavity09,1182.0,166.0,125.0,160.29999999999998,2215.6000000000004,163.27999999999994,529.4499999999998
93,cdde1,961.0,13.0,8.0,0.5900000000000001,301.57,0.8200000000000001,1.07
94,cdde2,961.0,13.0,8.0,0.67,327.36,0.87,1.54
95,cdde3,961.0,13.0,8.0,0.86,341.36,0.9,1.73
96,cdde4,961.0,13.0,8.0,0.88,294.61,0.68,0.96
97,cdde5,961.0,13.0,8.0,0.56,297.03,0.73,1.08
98,cdde6,961.0,13.0,8.0,0.5900000000000001,296.9,0.86,1.42
99,celegans_metabolic,453.0,373.0,371.0,67.04,8.11,7.97,152.65999999999994
100,ch6-6-b1,450.0,115.0,88.0,3.61,6.42,3.4299999999999997,14.209999999999999
101,ch7-6-b1,630.0,142.0,106.0,7.3199999999999985,65.15,7.0200000000000005,29.65000000000001
102,ch7-7-b1,882.0,175.0,129.0,13.67,247.16,14.64,68.22000000000001
103,ch7-8-b1,1176.0,203.0,151.0,25.94,1001.91,28.1,124.30000000000001
104,circuit204,1020.0,55.0,45.0,2.6599999999999997,699.46,2.9399999999999995,17.820000000000004
105,cryg2500,2500.0,13.0,10.0,1.79,1919.97,1.6300000000000001,3.1999999999999997
106,diag,2559.0,12.0,7.0,1.27,1315.29,0.93,2.36
107,dw1024,2048.0,22.0,14.0,1.35,1722.05,0.6900000000000001,2.98
108,dw2048,2048.0,22.0,14.0,2.02,1770.28,0.7000000000000001,3.0599999999999996
109,dwg961a,705.0,14.0,9.0,0.51,381.06,0.46,0.67
110,dwg961b,961.0,52.0,36.0,5.14,1341.48,4.12,11.549999999999999
111,dwt_1005,1005.0,58.0,52.0,1.45,25.290000000000003,0.68,5.68
112,dwt_1007,1007.0,24.0,17.0,2.0399999999999996,1266.9,2.02,2.78
113,dwt_1242,1242.0,33.0,25.0,1.79,3093.380000000001,1.6,4.43
114,dwt_193,193.0,77.0,69.0,2.25,1.09,1.32,7.489999999999999
115,dwt_503,503.0,55.0,45.0,1.74,24.900000000000002,1.3900000000000001,5.93
116,dwt_607,607.0,46.0,28.0,1.34,259.7,1.12,3.7199999999999998
117,dwt_758,758.0,23.0,18.0,0.7200000000000001,102.5,0.8,2.25
118,dwt_878,878.0,24.0,17.0,1.61,197.17999999999998,1.57,2.4
119,dwt_992,992.0,48.0,32.0,4.3999999999999995,1436.39,4.54,13.169999999999998
120,ego-facebook,2888.0,1241.0,1241.0,5.989999999999999,656.28,5.129999999999999,798.17
121,ex21,656.0,159.0,125.0,58.489999999999995,119.36,60.629999999999995,202.49
122,ex22,839.0,129.0,119.0,11.87,115.4,7.02,82.23000000000003
123,ex23,1409.0,173.0,156.0,154.41,735.4499999999998,87.20000000000002,768.5
124,ex25,848.0,157.0,125.0,88.93,214.95999999999998,84.4,293.05
125,filter2D,1668.0,22.0,15.0,1.71,2623.4500000000003,1.17,2.86
126,flower_7_1,463.0,74.0,19.0,3.01,965.78,2.9299999999999997,11.35
127,flower_8_1,625.0,71.0,20.0,3.05,1446.29,2.98,8.11
128,fs_541_1,541.0,541.0,541.0,1.25,0.41000000000000003,1.05,46.51
129,fs_541_2,541.0,541.0,541.0,1.3,0.32,1.26,48.98
130,fs_541_3,541.0,541.0,541.0,1.27,0.27,1.1,47.44
131,fs_541_4,541.0,541.0,541.0,1.93,0.31,1.89,47.48
132,fs_760_1,760.0,61.0,44.0,5.119999999999998,391.39,4.17,25.54
133,fs_760_2,760.0,61.0,44.0,7.05,385.9,4.85,21.61
134,fs_760_3,760.0,61.0,44.0,7.069999999999999,375.82,7.119999999999998,17.3
135,fxm3_6,5026.0,237.0,237.0,37.199999999999996,1084.6299999999999,0.81,338.65000000000003
136,gas11,860.0,75.0,34.0,7.449999999999999,697.9,4.799999999999999,14.53
137,gr_30_30,900.0,24.0,16.0,1.28,190.97,1.69,4.079999999999999
138,gre_343,343.0,36.0,16.0,1.22,11.17,1.18,1.58
139,gre_512,512.0,36.0,16.0,1.24,84.39000000000003,1.32,4.529999999999999
140,illc1033,1033.0,548.0,548.0,181.23,70.62,2.19,1469.32
141,jagmesh1,936.0,19.0,12.0,1.1300000000000001,1872.96,0.92,1.69
142,jagmesh2,1009.0,19.0,12.0,0.9500000000000001,2382.6400000000003,1.02,1.97
143,jagmesh3,1089.0,19.0,12.0,1.07,1763.06,1.01,1.96
144,jagmesh4,1440.0,19.0,12.0,1.24,2074.1200000000003,1.24,2.5799999999999996
145,jagmesh5,1180.0,18.0,12.0,1.35,1782.72,1.04,2.0799999999999996
146,jagmesh6,1377.0,18.0,12.0,1.82,1913.52,1.17,2.07
147,jagmesh7,1138.0,19.0,12.0,0.97,1748.33,0.96,1.83
148,jagmesh8,1141.0,19.0,12.0,0.92,1192.93,0.9600000000000001,1.7
149,jagmesh9,1349.0,19.0,12.0,1.93,1964.21,1.8900000000000001,2.4899999999999998
150,jazz,198.0,175.0,174.0,28.020000000000003,4.46,3.0999999999999996,76.21000000000002
151,lnsp_511,503.0,36.0,25.0,1.47,36.46,1.32,2.3499999999999996
152,lock1074,1038.0,186.0,150.0,166.29999999999998,483.24,102.44000000000001,1178.1799999999998
153,lock_700,691.0,170.0,108.0,122.91,601.55,120.81,507.15999999999997
154,lp_beaconfd,295.0,221.0,210.0,627.97,15.87,117.01,1847.09
155,lp_etamacro,816.0,113.0,47.0,13.19,842.63,17.120000000000005,36.94
156,lp_fit1d,1049.0,1049.0,1049.0,12.599999999999998,10.66,12.84,417.13
157,lp_fit1p,1677.0,630.0,630.0,5.51,231.91,3.9799999999999995,1929.6699999999998
158,lp_grow15,645.0,168.0,118.0,116.02000000000001,1098.76,96.82000000000001,499.88
159,lp_grow22,946.0,168.0,118.0,150.57999999999998,1668.4,135.17999999999998,628.92
160,lp_grow7,301.0,149.0,118.0,55.06999999999999,6.569999999999999,42.05,130.17000000000002
161,lp_maros,1966.0,273.0,239.0,364.59,1595.36,289.93,1851.9299999999998
162,lp_scsd1,760.0,165.0,125.0,23.44000000000001,224.32999999999998,24.080000000000002,159.70999999999998
163,lp_scsd6,1350.0,163.0,125.0,48.36,457.14,43.32,232.17000000000002
164,lp_shell,1777.0,322.0,322.0,31.030000000000005,102.62,0.27,155.67999999999995
165,lp_stair,614.0,188.0,117.0,89.70000000000003,45.0,63.61,328.85999999999996
166,lp_standata,1274.0,754.0,754.0,80.15000000000003,2018.6299999999999,1.88,404.89
167,lp_standgub,1383.0,754.0,754.0,96.21000000000001,305.32,1.4100000000000001,422.30999999999995
168,lp_standmps,1274.0,767.0,760.0,927.23,1362.68,443.33,1921.3
169,lpi_bgetam,816.0,113.0,47.0,13.139999999999999,880.3,12.61,33.4
170,lshp1009,1009.0,19.0,12.0,1.02,2341.0300000000007,1.01,2.8499999999999996
171,lshp1270,1270.0,19.0,12.0,1.34,2207.0200000000004,1.9000000000000001,2.36
172,lshp_265,265.0,19.0,12.0,0.32,15.99,0.28,0.46
173,lshp_577,577.0,19.0,12.0,0.87,119.38000000000001,0.6,1.01
174,lshp_778,778.0,19.0,12.0,0.75,1173.3799999999999,0.8300000000000001,1.97
175,misc-football,115.0,98.0,58.0,5.4399999999999995,5.66,3.1599999999999997,35.07999999999999
176,mk10-b1,630.0,140.0,101.0,7.1,157.76999999999998,6.7,30.19
177,mk11-b1,990.0,180.0,127.0,23.16,966.48,33.660000000000004,84.27000000000001
178,mk9-b1,378.0,103.0,77.0,2.67,10.709999999999999,2.63,10.49
179,moreno_oz,217.0,193.0,168.0,28.65,4.05,31.54,84.77000000000001
180,msc01050,1050.0,287.0,228.0,799.5,343.31,699.61,2274.4200000000005
181,n2c6-b2,455.0,128.0,50.0,13.02,544.16,13.0,160.24999999999994
182,n3c5-b3,210.0,114.0,35.0,264.84999999999997,2168.0800000000004,209.04,414.2
183,n3c5-b6,210.0,114.0,35.0,258.57,2069.460000000001,210.15,398.14
184,n3c6-b2,455.0,128.0,50.0,14.409999999999998,541.49,14.54,164.10999999999999
185,n4c5-b10,630.0,82.0,38.0,10.04,220.23,5.949999999999999,20.36
186,n4c5-b2,455.0,128.0,50.0,14.2,548.91,16.99000000000001,159.2
187,netz4504_dual,615.0,13.0,9.0,0.30000000000000004,48.199999999999996,0.64,0.78
188,nos3,960.0,48.0,32.0,7.25,1360.34,5.1499999999999995,13.469999999999999
189,nos5,468.0,96.0,69.0,6.09,18.07,4.3,60.339999999999996
190,nos6,675.0,13.0,8.0,0.36000000000000004,55.29,0.65,0.78
191,nos7,729.0,29.0,12.0,1.23,846.35,1.33,3.6999999999999997
192,orsirr_1,1030.0,40.0,24.0,1.69,361.93,1.41,7.209999999999999
193,orsirr_2,886.0,40.0,26.0,2.0399999999999996,207.84,1.79,4.409999999999999
194,p2756,3511.0,562.0,562.0,418.33000000000004,988.58,1.21,2247.59
195,pde2961,2961.0,13.0,8.0,2.1499999999999995,2339.110000000001,2.2299999999999995,3.2899999999999996
196,pde900,900.0,13.0,8.0,0.55,266.74,0.5800000000000001,0.92
197,plat362,362.0,53.0,38.0,2.61,57.73,4.0,7.7299999999999995
198,plsk1919,1919.0,18.0,12.0,1.57,2749.9100000000003,1.53,2.9899999999999998
199,pores_3,532.0,24.0,16.0,0.51,26.710000000000008,0.52,1.84
200,qc324,324.0,244.0,243.0,3.9899999999999998,7.84,1.77,441.16
201,rail_1357,1357.0,24.0,17.0,2.03,2440.3100000000004,1.91,4.799999999999999
202,rajat02,1960.0,818.0,818.0,59.480000000000004,195.89999999999998,2.8,1338.6200000000001
203,rajat04,1041.0,882.0,882.0,18.8,68.51,5.6499999999999995,340.55
204,rajat12,1879.0,1847.0,1846.0,107.28,60.66,42.309999999999995,2738.17
205,rajat19,1155.0,431.0,431.0,11.03,47.46,0.65,77.88000000000002
206,rdb1250,1250.0,20.0,10.0,2.27,1235.58,1.45,3.69
207,rdb1250l,1250.0,20.0,10.0,1.41,1246.56,1.32,2.94
208,rdb2048,2048.0,20.0,10.0,3.0199999999999996,3024.01,2.1499999999999995,4.2
209,rdb2048_noL,2048.0,20.0,10.0,2.2699999999999996,2996.6200000000003,2.3799999999999994,6.03
210,rdb450,450.0,20.0,10.0,0.56,41.36,0.54,1.19
211,rdb450l,450.0,20.0,10.0,0.75,49.35,0.7000000000000001,1.25
212,rdb800l,800.0,20.0,10.0,1.1300000000000001,685.78,1.31,1.54
213,rdb968,968.0,20.0,10.0,1.01,732.54,1.05,1.85
214,rel5,172.0,124.0,114.0,2.11,1.25,1.16,8.92
215,relat5,276.0,220.0,184.0,19.340000000000007,1.74,12.659999999999998,63.57
216,rosen7,776.0,528.0,528.0,1.23,95.22,1.6400000000000001,166.54999999999995
217,rosen8,1544.0,1040.0,1040.0,6.97,472.09999999999997,5.48,1573.02
218,rw496,496.0,19.0,15.0,0.45,59.1,0.67,0.98
219,saylr3,685.0,18.0,12.0,0.61,68.65,0.73,1.4
220,sherman2,1050.0,140.0,72.0,194.13,1561.62,163.64999999999998,343.76
221,sherman4,546.0,23.0,12.0,0.9,74.84,0.92,1.19
222,shl_0,663.0,431.0,429.0,62.19,46.23,55.989999999999995,239.7
223,shl_200,663.0,450.0,448.0,45.3,17.710000000000008,28.19,246.1
224,shl_400,663.0,437.0,434.0,69.95000000000002,30.09,54.91,260.10999999999996
225,sociopatterns-infectious,410.0,150.0,136.0,24.340000000000003,4.079999999999998,5.06,68.22000000000001
226,steam2,600.0,84.0,48.0,14.93,146.04999999999998,10.85,32.83
227,str_0,363.0,184.0,117.0,115.02000000000001,133.76999999999998,88.62000000000003,362.95
228,str_200,363.0,233.0,182.0,361.49,13.73,175.67999999999998,532.62
229,str_400,363.0,237.0,193.0,321.16999999999996,10.45,158.76,551.25
230,str_600,363.0,253.0,201.0,413.24,15.67,271.59,618.8199999999998
231,stufe,1036.0,14.0,9.0,0.89,493.49,0.9,1.3900000000000001
232,tech-arenas-jazz,198.0,175.0,174.0,24.580000000000002,4.859999999999999,3.0199999999999996,66.87
233,tech-arenas-meta,453.0,373.0,371.0,64.29,9.459999999999999,7.6899999999999995,153.09999999999994
234,tub1000,1000.0,7.0,6.0,0.20000000000000004,27.07,0.20000000000000004,0.54
235,ukerbe1_dual,1866.0,14.0,9.0,1.42,1619.64,1.6500000000000001,3.11
236,utm300,300.0,86.0,72.0,6.18,2.7699999999999996,7.26,17.540000000000003
237,watt_1,1856.0,28.0,12.0,5.389999999999998,3279.1000000000004,3.2899999999999996,5.839999999999999
238,DD_g185,510.0,74.0,44.0,4.369999999999999,130.14999999999998,3.6599999999999997,13.719999999999999
239,DD_g186,538.0,48.0,32.0,0.9400000000000001,46.21,1.15,3.3699999999999997
240,DD_g205,551.0,69.0,49.0,1.67,9.32,1.07,6.789999999999999
241,DD_g268,803.0,65.0,49.0,3.3099999999999996,142.46999999999994,1.29,11.729999999999999
242,DD_g505,655.0,69.0,37.0,2.2399999999999998,154.43999999999994,1.55,6.829999999999999
243,DD_g736,285.0,83.0,36.0,5.419999999999999,47.93,5.529999999999999,16.87
244,infect-dublin,410.0,150.0,136.0,24.250000000000004,3.9499999999999997,4.589999999999999,53.5
245,geo1k_10k,1000.0,123.0,88.0,69.66000000000001,847.49,52.89999999999999,193.57999999999998
246,rt_damascus,3052.0,660.0,660.0,39.84,1515.17,1.08,247.39999999999998
247,rt_dash,6288.0,587.0,587.0,62.32,1119.24,1.9000000000000001,649.3699999999998
248,rt_gop,4687.0,402.0,402.0,19.25,720.59,0.53,132.66
249,rt_israel,3698.0,230.0,230.0,5.82,405.51,0.14999999999999997,46.01
250,rt_lebanon,3961.0,434.0,434.0,24.170000000000005,803.5,0.79,266.94
251,rt_libya,5067.0,614.0,614.0,8.259999999999998,524.14,1.29,138.43999999999997
252,rt_obama,3212.0,321.0,321.0,2.9,444.69,0.34,49.37
253,rt_occupy,3225.0,403.0,403.0,77.18,309.44,0.79,438.75
254,rt_p2,4902.0,395.0,395.0,43.870000000000005,1426.96,0.55,397.88
255,rt_tlot,3665.0,671.0,671.0,207.73999999999998,687.1,1.5,976.3199999999999
256,rt_voteonedirection,2280.0,657.0,657.0,19.320000000000004,246.53,2.05,263.62
257,socfb-nips-ego,2888.0,1241.0,1241.0,6.33,656.56,4.38,836.82
258,scc_rt_lolgop,273.0,253.0,253.0,1.17,7.489999999999998,0.8,32.94


==> data/3plex-comparison.csv <==
,instance,n,gdegen,solution,runtime_default,runtime_notk,runtime_hint,runtime_full
0,bio-celegans,453.0,373.0,11.0,10.46,0.75,8.88,176.78999999999994
1,bio-celegans-dir,453.0,373.0,11.0,10.81,0.7000000000000001,11.020000000000001,168.44
2,bn-macaque-rhesus_brain_1,242.0,218.0,15.0,775.3599999999998,11.51,751.01,751.7099999999999
3,c-fat200-5,200.0,200.0,58.0,17.6,0.8200000000000001,19.3,27.020000000000007
4,c-fat500-5,500.0,217.0,64.0,37.65,9.41,7.4399999999999995,76.54
5,aves-wildbird-network,202.0,175.0,52.0,8.280000000000001,0.47000000000000003,6.89,59.59
6,copresence-InVS15,219.0,219.0,105.0,279.44,22.030000000000005,233.1,516.28
7,copresence-InVS15,219.0,219.0,105.0,279.44,22.030000000000005,233.1,533.1399999999999
8,copresence-InVS15,219.0,219.0,105.0,279.44,22.030000000000005,242.61999999999998,516.28
9,copresence-InVS15,219.0,219.0,105.0,279.44,22.030000000000005,242.61999999999998,533.1399999999999
10,copresence-InVS15,219.0,219.0,105.0,279.44,13.45,233.1,516.28
11,copresence-InVS15,219.0,219.0,105.0,279.44,13.45,233.1,533.1399999999999
12,copresence-InVS15,219.0,219.0,105.0,279.44,13.45,242.61999999999998,516.28
13,copresence-InVS15,219.0,219.0,105.0,279.44,13.45,242.61999999999998,533.1399999999999
14,copresence-InVS15,219.0,219.0,105.0,276.5,22.030000000000005,233.1,516.28
15,copresence-InVS15,219.0,219.0,105.0,276.5,22.030000000000005,233.1,533.1399999999999
16,copresence-InVS15,219.0,219.0,105.0,276.5,22.030000000000005,242.61999999999998,516.28
17,copresence-InVS15,219.0,219.0,105.0,276.5,22.030000000000005,242.61999999999998,533.1399999999999
18,copresence-InVS15,219.0,219.0,105.0,276.5,13.45,233.1,516.28
19,copresence-InVS15,219.0,219.0,105.0,276.5,13.45,233.1,533.1399999999999
20,copresence-InVS15,219.0,219.0,105.0,276.5,13.45,242.61999999999998,516.28
21,copresence-InVS15,219.0,219.0,105.0,276.5,13.45,242.61999999999998,533.1399999999999
22,ia-enron-employees,150.0,141.0,15.0,7.619999999999998,2.0799999999999996,7.54,63.39
23,econ-wm1,258.0,197.0,31.0,35.74999999999999,0.5,36.129999999999995,101.8
24,econ-wm2,257.0,193.0,32.0,18.82,2.34,18.76,124.38000000000001
25,econ-wm3,257.0,196.0,33.0,15.02,1.76,17.22000000000001,97.36
26,email-dnc-corecipient,906.0,697.0,75.0,12.66,2.3099999999999996,9.41,999.0
27,ia-dnc-corecipient,906.0,697.0,75.0,14.559999999999999,3.73,14.209999999999999,984.6800000000001
28,CAG_mat364,364.0,321.0,58.0,7.02,6.779999999999999,3.32,401.17999999999995
29,Chebyshev1,261.0,261.0,9.0,1.2000000000000002,0.5700000000000001,1.03,60.36
30,D_11,457.0,358.0,7.0,1887.98,14.23,1826.18,1488.8100000000002
31,D_5,431.0,281.0,6.0,276.61999999999995,6.779999999999999,270.44,659.95
32,EVA,7253.0,555.0,6.0,5.629999999999999,453.93,5.25,55.22
33,Erdos971,433.0,142.0,9.0,16.460000000000004,0.59,11.709999999999999,68.10000000000001
34,Erdos981,445.0,151.0,9.0,18.1,0.71,11.86,75.34000000000002
35,Erdos991,454.0,153.0,9.0,13.339999999999998,1.15,19.71,76.99000000000004
36,G11,800.0,25.0,4.0,0.93,0.8300000000000001,0.93,4.2299999999999995
37,G12,800.0,25.0,4.0,0.85,1.6,0.8,4.539999999999999
38,G13,800.0,25.0,4.0,0.88,1.17,0.91,4.72
39,G32,2000.0,25.0,4.0,1.82,4.859999999999999,2.4499999999999997,11.68
40,G33,2000.0,25.0,4.0,1.94,4.38,1.84,12.86
41,G34,2000.0,25.0,4.0,2.21,4.09,1.8,12.02
42,GL6_D_10,340.0,280.0,6.0,1010.38,4.67,1003.63,666.15
43,IG5-8,288.0,177.0,6.0,129.22,4.789999999999998,112.51,274.36
44,L,956.0,15.0,5.0,0.61,9.93,0.55,4.069999999999999
45,Maragal_2,549.0,411.0,13.0,1991.82,10.18,1995.68,1972.59
46,TF10,107.0,75.0,7.0,5.129999999999999,0.45,5.319999999999999,8.77
47,TF11,236.0,160.0,7.0,62.55,2.9099999999999997,61.68,162.89999999999998
48,Trec9,201.0,196.0,13.0,270.65,3.3299999999999996,245.21,384.85
49,Trefethen_150,150.0,122.0,6.0,27.910000000000004,0.72,34.05,34.919999999999995
50,abb313,313.0,120.0,7.0,20.480000000000004,3.0999999999999996,20.270000000000003,67.89000000000001
51,arenas-jazz,198.0,175.0,30.0,0.9,1.32,0.45,88.73
52,arenas-meta,453.0,373.0,11.0,10.879999999999999,0.6,12.059999999999999,183.34
53,bcsstk04,132.0,102.0,13.0,22.160000000000004,0.6900000000000001,19.35,75.17000000000003
54,bcsstk06,420.0,69.0,12.0,10.739999999999998,10.57,10.29,46.099999999999994
55,bcsstk07,420.0,69.0,12.0,10.27,10.23,15.77,38.36
56,bcsstk08,1071.0,572.0,10.0,44.910000000000004,5.34,44.52,1165.03
57,bcsstk10,1086.0,57.0,12.0,41.94,22.860000000000003,38.959999999999994,89.45
58,bcsstk11,1473.0,72.0,12.0,111.37,182.59,116.35000000000001,169.13999999999996
59,bcsstk12,1473.0,72.0,12.0,111.25,158.23999999999998,111.33,168.83999999999997
60,bcsstk19,817.0,26.0,7.0,0.5700000000000001,11.26,0.7100000000000001,12.59
61,bcsstk26,1922.0,70.0,17.0,5.6,20.35,1.99,86.83000000000003
62,bcsstk34,588.0,168.0,14.0,303.49,25.830000000000002,315.09000000000003,1062.5700000000002
63,bcsstm07,420.0,67.0,12.0,7.85,7.3999999999999995,12.01,41.42
64,bcsstm10,1086.0,57.0,12.0,41.449999999999996,19.530000000000005,40.099999999999994,68.74000000000002
65,bcsstm12,1473.0,48.0,10.0,10.520000000000001,23.0,15.92,50.41
66,bcsstm13,691.0,201.0,24.0,4.55,6.06,2.6399999999999997,758.46
67,bcsstm34,588.0,168.0,20.0,179.60999999999999,14.78,189.95,780.9100000000001
68,bfwb398,398.0,39.0,6.0,0.30000000000000004,3.38,0.32,8.18
69,bfwb782,782.0,41.0,6.0,0.9400000000000001,6.81,1.03,20.61
70,bibd_12_4,495.0,462.0,8.0,320.03,49.07,325.34999999999997,1390.23
71,bibd_9_5,126.0,126.0,11.0,22.310000000000002,2.2899999999999996,31.590000000000007,46.739999999999995
72,bp_0,822.0,321.0,7.0,45.61,15.11,28.99000000000001,375.47
73,bp_200,822.0,384.0,7.0,99.51,41.07,92.08,600.12
74,bp_400,822.0,412.0,7.0,152.08999999999997,21.560000000000002,150.69999999999993,889.4599999999999
75,bp_600,822.0,425.0,7.0,200.95,17.820000000000007,195.96,1159.79
76,bwm2000,2000.0,7.0,4.0,0.91,254.75,0.66,1.47
77,c-18,2169.0,230.0,6.0,87.11000000000003,52.39,87.12,242.83
78,c-19,2327.0,586.0,6.0,165.85999999999999,682.87,164.79999999999998,491.06
79,c-22,3792.0,411.0,6.0,278.97999999999996,192.01999999999998,226.0,651.53
80,ca-GrQc,5241.0,250.0,45.0,4.79,6.71,4.33,178.67999999999995
81,cage7,340.0,69.0,8.0,4.52,2.2899999999999996,2.2699999999999996,21.820000000000004
82,cage8,1015.0,148.0,6.0,171.89999999999998,48.1,175.82999999999998,344.7
83,can_1054,1054.0,99.0,9.0,1.74,8.41,1.99,160.32999999999998
84,can_1072,1072.0,99.0,9.0,2.3899999999999997,8.83,1.4100000000000001,175.48999999999998
85,can_838,838.0,108.0,10.0,1.1800000000000002,2.7199999999999998,1.6700000000000002,160.45
86,cavity01,317.0,151.0,21.0,1.4200000000000002,1.27,0.6699999999999999,66.18
87,cavity03,317.0,151.0,21.0,0.89,1.8800000000000001,0.6300000000000001,67.25000000000001
88,cavity05,1182.0,166.0,21.0,3.7199999999999998,14.94,3.0999999999999996,377.35999999999996
89,cavity06,1182.0,166.0,21.0,3.44,14.709999999999999,3.1199999999999997,370.17
90,cavity07,1182.0,166.0,21.0,4.49,14.67,3.26,376.65999999999997
91,cavity08,1182.0,166.0,21.0,3.4099999999999997,14.69,3.8999999999999995,369.9
92,cavity09,1182.0,166.0,21.0,4.91,14.75,3.5199999999999996,383.11
93,cdde1,961.0,13.0,4.0,0.76,14.26,0.79,6.3999999999999995
94,cdde2,961.0,13.0,4.0,0.8200000000000001,14.34,0.6,6.779999999999999
95,cdde3,961.0,13.0,4.0,0.5800000000000001,14.32,0.62,4.6899999999999995
96,cdde4,961.0,13.0,4.0,0.62,14.42,0.52,5.2299999999999995
97,cdde5,961.0,13.0,4.0,0.5700000000000001,14.34,0.78,6.779999999999999
98,cdde6,961.0,13.0,4.0,0.6,14.35,0.56,5.549999999999998
99,celegans_metabolic,453.0,373.0,11.0,8.95,0.97,12.040000000000001,174.53999999999994
100,ch6-6-b1,450.0,115.0,5.0,0.6900000000000001,1.29,0.4,20.330000000000002
101,ch7-6-b1,630.0,142.0,5.0,1.02,1.31,1.03,33.519999999999996
102,ch7-7-b1,882.0,175.0,5.0,0.9800000000000001,2.03,1.1800000000000002,38.6
103,ch7-8-b1,1176.0,203.0,5.0,2.04,6.77,1.55,59.1
104,circuit204,1020.0,55.0,8.0,1.11,5.14,1.08,30.930000000000003
105,cryg2500,2500.0,13.0,6.0,1.3800000000000001,49.94,1.3,13.379999999999999
106,diag,2559.0,12.0,4.0,1.21,703.87,1.25,3.7899999999999996
107,dw1024,2048.0,22.0,5.0,1.47,3.8299999999999996,1.21,11.25
108,dw2048,2048.0,22.0,5.0,1.22,3.8299999999999996,1.35,11.09
109,dwg961a,705.0,14.0,5.0,0.49,1.55,0.4,1.43
110,dwg961b,961.0,52.0,7.0,43.839999999999996,114.47,44.78,70.27000000000001
111,dwt_1005,1005.0,58.0,9.0,4.4799999999999995,8.27,5.319999999999999,24.0
112,dwt_1007,1007.0,24.0,6.0,0.7000000000000001,18.91,0.74,13.66
113,dwt_1242,1242.0,33.0,8.0,1.1600000000000001,7.1,0.9400000000000001,20.640000000000004
114,dwt_193,193.0,77.0,11.0,10.91,1.8800000000000001,12.42,28.710000000000004
115,dwt_503,503.0,55.0,10.0,0.5,6.46,0.78,29.960000000000004
116,dwt_607,607.0,46.0,6.0,3.6999999999999997,7.67,3.92,15.16
117,dwt_758,758.0,23.0,6.0,0.8300000000000001,20.990000000000002,0.53,6.839999999999999
118,dwt_878,878.0,24.0,6.0,0.7100000000000001,35.48,0.93,11.52
119,dwt_992,992.0,48.0,10.0,14.28,21.280000000000005,14.499999999999998,57.61
120,ego-facebook,2888.0,1241.0,6.0,9.44,4.6899999999999995,9.649999999999999,239.76999999999998
121,ex21,656.0,159.0,21.0,1.7000000000000002,11.11,2.2699999999999996,182.03
122,ex22,839.0,129.0,21.0,1.6600000000000001,6.579999999999998,1.59,176.57999999999998
123,ex23,1409.0,173.0,21.0,4.72,16.76,4.519999999999999,765.1899999999999
124,ex25,848.0,157.0,21.0,2.1999999999999997,6.56,3.1599999999999997,256.76
125,filter2D,1668.0,22.0,6.0,0.87,13.22,0.9600000000000001,14.94
126,flower_7_1,463.0,74.0,5.0,0.30000000000000004,4.7299999999999995,0.49000000000000005,14.02
127,flower_8_1,625.0,71.0,5.0,0.54,8.42,0.66,16.26
128,fs_541_1,541.0,541.0,8.0,18.480000000000004,2.3699999999999997,15.889999999999999,525.8399999999998
129,fs_541_2,541.0,541.0,8.0,14.610000000000001,2.32,15.75,544.26
130,fs_541_3,541.0,541.0,8.0,14.149999999999999,2.3299999999999996,11.149999999999999,523.8499999999999
131,fs_541_4,541.0,541.0,8.0,17.850000000000005,2.4,12.1,544.4699999999999
132,fs_760_1,760.0,61.0,9.0,1.12,4.109999999999999,0.7400000000000001,37.91
133,fs_760_2,760.0,61.0,9.0,1.01,2.76,1.07,38.07
134,fs_760_3,760.0,61.0,9.0,1.1,4.38,1.09,38.029999999999994
135,fxm3_6,5026.0,237.0,48.0,12.31,21.440000000000005,11.01,456.8
136,gas11,860.0,75.0,6.0,0.98,7.699999999999998,0.74,19.34
137,gr_30_30,900.0,24.0,6.0,0.92,5.359999999999999,0.74,12.91
138,gre_343,343.0,36.0,5.0,1.83,1.81,1.85,6.799999999999998
139,gre_512,512.0,36.0,5.0,4.589999999999999,3.75,3.0999999999999996,11.33
140,illc1033,1033.0,548.0,7.0,168.86999999999998,98.97,173.01999999999998,2066.3800000000006
141,jagmesh1,936.0,19.0,5.0,0.64,3.1799999999999997,0.78,11.459999999999999
142,jagmesh2,1009.0,19.0,6.0,0.61,8.79,0.89,12.899999999999999
143,jagmesh3,1089.0,19.0,5.0,1.03,79.43,1.05,14.93
144,jagmesh4,1440.0,19.0,5.0,0.9600000000000001,46.699999999999996,0.97,16.500000000000004
145,jagmesh5,1180.0,18.0,5.0,0.77,27.85,0.76,18.68
146,jagmesh6,1377.0,18.0,5.0,0.99,78.32000000000001,1.41,15.219999999999999
147,jagmesh7,1138.0,19.0,6.0,0.7100000000000001,70.81000000000003,0.72,11.98
148,jagmesh8,1141.0,19.0,5.0,1.21,122.03,0.74,14.11
149,jagmesh9,1349.0,19.0,5.0,0.9500000000000001,43.75,0.9,15.639999999999999
150,jazz,198.0,175.0,30.0,0.58,1.3800000000000001,0.46,79.59
151,lnsp_511,503.0,36.0,6.0,4.829999999999999,3.9299999999999997,3.2199999999999998,11.79
152,lock1074,1038.0,186.0,30.0,262.23,26.650000000000002,215.88,369.31
153,lock_700,691.0,170.0,24.0,74.55000000000003,15.6,75.60000000000002,288.74
154,lp_beaconfd,295.0,221.0,8.0,982.91,6.43,982.86,788.73
155,lp_etamacro,816.0,113.0,7.0,0.88,2.4699999999999998,0.9,53.58
156,lp_fit1d,1049.0,1049.0,8.0,2346.5900000000006,237.82999999999998,2145.3100000000004,2163.3800000000006
157,lp_fit1p,1677.0,630.0,18.0,112.23,3.3899999999999997,113.17,2874.490000000001
158,lp_grow15,645.0,168.0,18.0,8.31,13.129999999999999,1.4200000000000002,542.77
159,lp_grow22,946.0,168.0,18.0,10.17,13.51,3.43,812.42
160,lp_grow7,301.0,149.0,18.0,13.09,1.01,1.11,233.75
161,lp_maros,1966.0,273.0,9.0,218.13,47.33,228.60999999999999,718.17
162,lp_scsd1,760.0,165.0,7.0,1.23,1.5,1.22,100.69
163,lp_scsd6,1350.0,163.0,7.0,1.9100000000000001,6.819999999999999,1.9600000000000002,172.56
164,lp_shell,1777.0,322.0,5.0,2.03,22.890000000000008,2.8499999999999996,83.18
165,lp_stair,614.0,188.0,7.0,94.84,7.3,93.83000000000001,241.71
166,lp_standata,1274.0,754.0,6.0,3.9,6.81,3.9799999999999995,96.52000000000001
167,lp_standgub,1383.0,754.0,6.0,5.37,9.549999999999999,4.11,87.82000000000004
168,lp_standmps,1274.0,767.0,6.0,4.4399999999999995,7.77,5.28,374.7
169,lpi_bgetam,816.0,113.0,7.0,0.9500000000000001,2.5,0.8300000000000001,47.57
170,lshp1009,1009.0,19.0,6.0,0.61,8.809999999999997,0.86,13.04
171,lshp1270,1270.0,19.0,6.0,0.79,13.99,0.8200000000000001,16.180000000000003
172,lshp_265,265.0,19.0,6.0,0.18000000000000002,1.48,0.17000000000000004,2.9799999999999995
173,lshp_577,577.0,19.0,6.0,0.41000000000000003,6.34,0.42000000000000004,7.239999999999999
174,lshp_778,778.0,19.0,6.0,0.6000000000000001,6.9799999999999995,0.44,10.11
175,misc-football,115.0,98.0,11.0,0.48000000000000004,0.30000000000000004,0.14,9.129999999999999
176,mk10-b1,630.0,140.0,5.0,0.7400000000000001,2.2899999999999996,1.06,33.64
177,mk11-b1,990.0,180.0,5.0,1.96,3.86,1.33,54.52
178,mk9-b1,378.0,103.0,5.0,0.42000000000000004,1.59,0.4,14.94
179,moreno_oz,217.0,193.0,12.0,15.11,2.57,11.43,216.85
180,msc01050,1050.0,287.0,24.0,7.4799999999999995,19.73,3.04,2300.990000000001
181,n2c6-b2,455.0,128.0,5.0,13.829999999999998,2.1999999999999997,15.159999999999998,70.56000000000003
182,n3c5-b3,210.0,114.0,6.0,8.11,1.81,5.539999999999999,35.279999999999994
183,n3c5-b6,210.0,114.0,6.0,5.1499999999999995,2.5799999999999996,5.02,36.35
184,n3c6-b2,455.0,128.0,5.0,13.889999999999999,2.1799999999999997,15.649999999999999,69.94000000000001
185,n4c5-b10,630.0,82.0,5.0,0.53,2.01,0.8400000000000001,23.160000000000007
186,n4c5-b2,455.0,128.0,5.0,13.76,2.1399999999999997,14.0,72.44000000000001
187,netz4504_dual,615.0,13.0,5.0,0.33,1.73,0.45,2.1699999999999995
188,nos3,960.0,48.0,10.0,7.93,29.080000000000002,11.749999999999998,45.459999999999994
189,nos5,468.0,96.0,8.0,0.7100000000000001,8.049999999999999,0.53,60.32
190,nos6,675.0,13.0,4.0,0.5900000000000001,28.970000000000002,0.5900000000000001,3.0299999999999994
191,nos7,729.0,29.0,4.0,13.069999999999999,6.789999999999998,19.37,17.110000000000003
192,orsirr_1,1030.0,40.0,6.0,0.9600000000000001,4.1,0.9,16.960000000000004
193,orsirr_2,886.0,40.0,6.0,0.51,10.98,0.75,14.5
194,p2756,3511.0,562.0,6.0,5.72,37.96,5.4399999999999995,209.78
195,pde2961,2961.0,13.0,4.0,2.26,1455.46,1.85,15.84
196,pde900,900.0,13.0,4.0,0.6,12.4,0.54,4.299999999999998
197,plat362,362.0,53.0,9.0,17.540000000000003,8.33,17.630000000000003,27.390000000000008
198,plsk1919,1919.0,18.0,5.0,1.74,331.5,1.16,14.37
199,pores_3,532.0,24.0,8.0,0.29000000000000004,4.66,0.28,2.7299999999999995
200,qc324,324.0,244.0,81.0,31.880000000000003,1.49,43.959999999999994,120.94
201,rail_1357,1357.0,24.0,5.0,2.67,444.01,2.6999999999999997,21.450000000000003
202,rajat02,1960.0,818.0,6.0,8.16,19.540000000000003,8.2,2646.3100000000004
203,rajat04,1041.0,882.0,9.0,8.24,4.43,7.67,1185.3
204,rajat12,1879.0,1847.0,10.0,46.01,2.61,35.660000000000004,2124.070000000001
205,rajat19,1155.0,431.0,8.0,2.3699999999999997,3.4499999999999997,2.14,154.32999999999998
206,rdb1250,1250.0,20.0,4.0,24.43,103.32000000000001,16.6,18.310000000000002
207,rdb1250l,1250.0,20.0,4.0,21.140000000000008,103.60000000000001,16.540000000000003,18.43
208,rdb2048,2048.0,20.0,4.0,27.51,195.13,27.62,31.930000000000003
209,rdb2048_noL,2048.0,20.0,4.0,27.960000000000004,194.95999999999998,28.560000000000006,32.529999999999994
210,rdb450,450.0,20.0,4.0,8.09,4.119999999999998,7.879999999999998,9.059999999999999
211,rdb450l,450.0,20.0,4.0,5.5,4.18,8.35,6.18
212,rdb800l,800.0,20.0,4.0,12.66,8.78,10.16,15.4
213,rdb968,968.0,20.0,4.0,12.54,38.629999999999995,12.969999999999999,20.830000000000002
214,rel5,172.0,124.0,7.0,0.54,0.32,0.34,19.720000000000002
215,relat5,276.0,220.0,7.0,0.66,0.48,0.45,49.73
216,rosen7,776.0,528.0,6.0,448.47999999999996,36.879999999999995,410.61999999999995,826.51
217,rosen8,1544.0,1040.0,6.0,2184.8100000000004,190.37,2035.44,2857.8000000000006
218,rw496,496.0,19.0,6.0,0.36000000000000004,4.97,0.26,6.079999999999999
219,saylr3,685.0,18.0,4.0,2.0299999999999994,25.050000000000008,1.99,7.379999999999998
220,sherman2,1050.0,140.0,12.0,276.63,179.30999999999995,276.0,837.1700000000001
221,sherman4,546.0,23.0,4.0,7.89,58.47,8.469999999999999,13.65
222,shl_0,663.0,431.0,6.0,1.8,3.55,1.91,414.29
223,shl_200,663.0,450.0,6.0,2.05,2.2399999999999998,3.0999999999999996,467.61999999999995
224,shl_400,663.0,437.0,6.0,2.8,1.47,2.27,452.67999999999995
225,sociopatterns-infectious,410.0,150.0,18.0,2.28,2.4499999999999997,3.4099999999999997,100.63000000000001
226,steam2,600.0,84.0,8.0,66.08000000000001,10.73,66.04,87.32000000000001
227,str_0,363.0,184.0,7.0,126.49000000000001,5.609999999999999,94.74000000000001,208.62
228,str_200,363.0,233.0,9.0,571.95,5.47,531.9299999999998,663.64
229,str_400,363.0,237.0,9.0,657.87,10.23,634.2799999999999,776.0500000000001
230,str_600,363.0,253.0,9.0,718.73,12.049999999999999,664.4399999999999,895.26
231,stufe,1036.0,14.0,5.0,0.81,18.16,0.78,2.9299999999999997
232,tech-arenas-jazz,198.0,175.0,30.0,0.87,0.85,0.46,90.6
233,tech-arenas-meta,453.0,373.0,11.0,16.18,0.5700000000000001,12.100000000000001,170.53999999999994
234,tub1000,1000.0,7.0,4.0,0.43,59.47,0.4,1.1300000000000001
235,ukerbe1_dual,1866.0,14.0,5.0,0.93,4.75,1.23,5.089999999999999
236,utm300,300.0,86.0,10.0,42.16,3.9099999999999997,35.519999999999996,73.75000000000003
237,watt_1,1856.0,28.0,4.0,33.230000000000004,350.62,33.16,42.76
238,DD_g185,510.0,74.0,8.0,0.68,7.069999999999999,0.47000000000000003,40.660000000000004
239,DD_g186,538.0,48.0,8.0,0.53,3.59,0.41000000000000003,12.1
240,DD_g205,551.0,69.0,8.0,0.5,1.65,0.45,28.050000000000004
241,DD_g268,803.0,65.0,8.0,1.62,4.63,1.66,39.19
242,DD_g505,655.0,69.0,8.0,0.46,4.2299999999999995,0.44,21.68
243,DD_g736,285.0,83.0,7.0,0.42000000000000004,2.0999999999999996,0.38000000000000006,22.52
244,infect-dublin,410.0,150.0,18.0,2.3499999999999996,3.3499999999999996,2.36,89.38000000000001
245,geo1k_10k,1000.0,123.0,15.0,3.53,12.72,2.5,414.54
246,rt_damascus,3052.0,660.0,7.0,5.01,7.77,4.92,155.43999999999997
247,rt_dash,6288.0,587.0,6.0,8.17,188.38,8.48,235.42999999999998
248,rt_gop,4687.0,402.0,5.0,3.9499999999999997,6.25,3.8,62.27
249,rt_israel,3698.0,230.0,6.0,3.6499999999999995,46.98,2.3399999999999994,32.99999999999999
250,rt_lebanon,3961.0,434.0,6.0,4.4399999999999995,120.15,4.799999999999999,110.56
251,rt_libya,5067.0,614.0,6.0,4.72,20.180000000000003,6.829999999999999,68.05000000000001
252,rt_obama,3212.0,321.0,6.0,3.35,65.72000000000001,2.9699999999999998,29.080000000000002
253,rt_occupy,3225.0,403.0,6.0,6.04,9.14,3.84,201.69
254,rt_p2,4902.0,395.0,6.0,4.869999999999999,106.19000000000001,5.129999999999999,242.41
255,rt_tlot,3665.0,671.0,6.0,7.92,62.86,5.83,275.3
256,rt_voteonedirection,2280.0,657.0,6.0,4.449999999999999,3.6999999999999997,4.2299999999999995,72.86000000000003
257,socfb-nips-ego,2888.0,1241.0,6.0,9.459999999999999,5.319999999999999,9.27,267.35999999999996
258,scc_rt_lolgop,273.0,253.0,43.0,1.46,0.76,1.63,47.519999999999996


==> data/avg_runtime.csv <==
problem,notk,hint,default,full
2club,294.2543265306123,0.9329387755102041,1.9119591836734697,18.653224489795917
3club,641.8235102040817,41.68665306122449,81.4428163265306,296.0004897959183
2plex,26.389591836734688,10.15710204081633,10.110204081632654,63.77865306122448
3plex,39.61922448979591,77.6098775510204,81.3744081632653,260.6159591836735
3plex-2,39.61922448979591,11.99885714285714,12.366775510204084,63.42367346938775


==> data/gap_vs_logruntime_correl.csv <==
problem,notk,hint,default,full
2club,0.005087730456641693,0.6098704840605811,0.3463976332321045,0.055697991349772276
3club,0.135982604889697,0.7219978028058938,0.4625957720135946,0.3426444203707774
2plex,0.22027637781657025,0.44971878712309926,0.4431414965687407,0.5976157397881823
3plex,0.024573113815380666,0.38027564751944254,0.38644623852336674,0.6325359007367993
3plex-2,0.024573113815380666,0.4216308982099296,0.4245911865342307,0.590488432994889


==> data/gdegen_vs_logruntime_correl.csv <==
problem,notk,hint,default,full
2club,-0.07705836116425785,-0.007729093545414154,0.3816702900885518,0.8360358016329741
3club,-0.12350863395836911,0.2183031987264946,0.46380932538473785,0.6744005793395381
2plex,0.21099659537756624,0.4648005458910236,0.4616468472450333,0.6255712745109971
3plex,0.015669659886521338,0.3893497652571206,0.3972429485698003,0.6480807871630443
3plex-2,0.015669659886521338,0.4429846334432358,0.4492140310322639,0.6209414386662936


==> data/m_vs_logruntime_correl.csv <==
problem,notk,hint,default,full
2club,0.3386404626045596,0.265095628900002,0.43353765748960493,0.3585917311915744
3club,0.2720964998987728,0.2762813173673924,0.34784855291889333,0.41472997294620007
2plex,0.42938321151509906,0.30326354403054645,0.3413079894306614,0.44853486295004774
3plex,0.346154139996229,0.30414445759315895,0.32618628669471067,0.44420572054938395
3plex-2,0.346154139996229,0.37603833498250583,0.43015523861984345,0.46480713324457656


==> data/n_vs_logruntime_correl.csv <==
problem,notk,hint,default,full
2club,0.5901498452205015,-0.06394848693331981,0.029371618094971196,0.3432556736789723
3club,0.48498279128381916,-0.2173074850346184,0.07553396244939242,0.16466380721490753
2plex,0.5332756543812527,0.06814314775483529,0.07610290601260654,0.06842891586269115
3plex,0.5224153303885996,-0.009966119855944209,-0.01906862414188398,0.06345782678924125
3plex-2,0.5224153303885996,0.05817026409845849,0.07204458256249241,0.07507295867556077

